PEARLS: NuSTAR and XMM-Newton Extragalactic Survey of the JWST North Ecliptic Pole Time-Domain Field IV: X-Ray Variability Analysis

NuSTAR and XMM-Newton have observed the James Webb Space Telescope (JWST) North Ecliptic Pole (NEP) Time-Domain Field (TDF) for almost five contiguous years starting in 2019. In that time, the NEP X-ray survey has accumulated 3.5 Ms and 228 ks of quasi-simultaneous NuSTAR and XMM-Newton observations, respectively. This paper presents variability results for the 112 NuSTAR and 453 XMM-Newton sources detected in this field, based solely on the X-ray photometric data. Four NuSTAR sources and 11 XMM-Newton sources varied in at least one band at >=99% confidence. The sources with redshift measurements show a relationship between luminosity and variability with 74% of variable sources brighter than 5x the sensitivity limit of the survey. This is supported by about 1/3 of sources with more than 400 counts detected being variable and only 4 sources with fewer counts showing variability. Variability timescales are not well determined, but variability amplitude tends to be larger on longer timescales.

==> cover2.txt <==
To the editor:

We thank the referee for thoughtful suggestions, and we have responded to all of them as detailed below.  In addition, we have enhanced figure captions, rephrased some sections for clarity, added a few missing details, and made the ms closer to ApJ style.  Significant new material is identified with the AASTeX \added markup, which puts the new material in bold in the main text but not in figure captions.

With these changes, we hope the ms is ready for publication.

Specific responses to the referee's comments follow.
> 1. It would be helpful if the authors could revise or expand the
> Introduction to include a more focused discussion of AGN variability
> and the techniques required when working in the low‑count regime. As
> it stands, the first part of the Introduction does not seem fully
> aligned with the time‑domain analysis presented later in the paper.

Two paragraphs giving the background of X-ray variability studies and setting the context for this paper have been added.

> 2. For the NuSTAR sample, the authors adopt a threshold of p = 0.01
> to identify variable sources. This value is chosen so that,
> statistically, only about one source out of the 112 NuSTAR
> detections would be expected to be a false positive. For the
> XMM‑Newton sample they apply a more stringent threshold of p =
> 0.002, again selected so that only about one source out of the 453
> XMM detections would be expected to be a false positive. As a
> result, the variability properties inferred for the two samples may
> not be directly comparable: a lower p‑value threshold can
> preferentially select sources with stronger variability and/or
> higher X‑ray luminosity (and therefore smaller photometric
> uncertainties). This note does not affect the results of the paper,
> but I think it should be mentioned in the text for completeness,
> particularly in Section 5.3 where the results from the two missions
> are combined.

A paragraph was added in Sec 5.3.  The major uncertainty is still small numbers, but now readers are alerted to the bias.

> 3. In Section 5.1 the authors compare their results with the
> variable sources discovered with HST in the JWST North Ecliptic Pole
> Time‑domain Field. They report two X‑ray counterparts among the 190
> HST variable sources, and no matches among the 12 transient sources.

We have revisited this section.  There are indeed two matches to the variable sources, but we had the wrong XMM sources.  (There have been several renumberings of the X-ray list, and we must have used an obsolete version.)  That is now corrected.  O'Brien et al. matched the transients to what must have been a preliminary X-ray catalog, and we have rechecked those.  We confirmed one but not the other two.

> A brief explanation of the cross‑matching methodology would be
> useful here. With only two matches, it is difficult to draw
> conclusions, but the authors should comment on the origin of this
> very low matching fraction and discuss possible reasons for it.

The matching was strictly on position, though inspected some images to verify that nothing odd is happening.  The two best sources matched XMM positions to <1.5 arcsec, while the 188 others were 4.9 arcsec or worse.

The HST data are quite deep, and very few HST galaxies are detected as X-ray sources at all.  This has been added to the text.

> 4. In Section 5.2 the authors compare the star‑formation rates,
> stellar masses, and AGN fractions of the 10 variable AGN in their
> sample with the properties of the full non‑variable population. It
> is not entirely clear whether these 10 sources correspond to the
> XMM‑Newton variable AGN with known redshifts; clarification on this
> point would be helpful. The results presented in Fig. 5 show a clear
> concentration of the variable sources at higher stellar masses,
> while no other significant differences are apparent. The authors
> could comment on this trend and discuss its origin. Is this a
> selection effect? For example, differences in X‑ray luminosity could
> produce such a result: if the variable subsample is systematically
> brighter in X‑rays than the non‑variable population, one would also
> expect their host galaxies to have higher stellar masses.

Done.  Some selection effect is likely, but the small number of sources doesn't allow a strong test.  We've added a crude but we hope meaningful test that suggests selection is not the major effect.

> 5. In Section 5.3 the authors present a potential trend in both the
> NuSTAR and XMM‑Newton samples between the presence of variability
> and the X‑ray luminosity. Some discussion of how their methodology
> for selecting variable sources may affect this trend is needed. In
> my view, applying a p‑value preferentially selects sources with
> smaller photometric uncertainties and therefore, indirectly,
> brighter X‑ray sources. This effect could contribute to the observed
> trend and should be discussed in the text. An additional comment
> concerns the luminosity estimation. It is not clear how the
> luminosity of the variables is computed-specifically, whether it
> corresponds to the average over all observations. This should be
> clearly stated in the text.

For the first part, some discussion has been added in Secs 5.2 and 5.3 comparing variable and non-variable sources with similar total counts.  For the last part, the text now includes 'average' luminosities.

> 6. In Section 5.4 the authors explore the properties of variability
> at different timescales. Their main result suggests that, while
> variability is detected on one‑year timescales, it is most likely to
> be observed on timescales ≳4 years. Could the authors estimate the
> average luminosity in each timescale bin and assess whether
> luminosity differences contributes to the observed trend (see also
> the Figures 6 and 7) More importantly, although I agree with the
> qualitative conclusion, I am not convinced that it is clearly
> justified by the data. The authors should quantify their statement
> "While we find variability on one‑year timescales, we are most
> likely to detect variability on timescales ≳4 years." For example,
> what are the uncertainties on the estimated fractions? Is the trend
> seen in Fig. 9 consistent with a constant model? Given the large
> errors, I believe it could be.

Figures 8 and 9 show 4 and 11 sources, respectively, and they are the same sources in all bins.  Each color in Figures 8 and 9 represents one of the variable sources. This means that the same trend of greater difference at longer timescales would be present in the luminosity variability as in the flux variability.  We have rewritten the figure captions and some of the Section 5.4 text to make that clearer.

As for the uncertainties, it is not straightforward to derive them for this fraction, as the flux uncertainties are already baked into the Chi^2 difference (Equation 2). Therefore, we elected to leave the table as is, and rather add emphasis at the end of Section 5.4 that this trend is only preliminary and not evidence of a definitive truth. The third and penultimate bullets in the Conclusions now mention the need for advanced statistical tests, which are beyond the scope of the present work.  (One test -- approximate Bayesian computation -- would probably take a day or two on a supercomputer.  Maybe a better method exists, but we don't know what it would be.)

> 7. Later in this section the authors explain the observed trend as
> "red noise," where AGN exhibit larger‑amplitude variability on
> longer timescales. This is certainly a plausible explanation.
> However, I find it somewhat inconsistent with the subsequent
> discussion, where the authors present possible physical mechanisms
> responsible for the variability. If the observed trend (1) is
> statistically supported by the data and (2) is attributed to red
> noise, then these results naturally point toward specific mechanisms
> that could explain its origin. Moreover, the authors claim that
> determining the dominant mechanism for AGN variability requires
> detailed spectral analysis. While this is indeed a very effective
> approach (particularly for photon‑rich sources), it is not entirely
> the only option here. Insights into the nature of the variability
> could also be obtained by studying plots similar to Fig. 9 or by
> comparing variability properties across different energy bands. I am
> not suggesting that the authors should perform this analysis in the
> present paper (especially if they plan to include it in a
> forthcoming work), but it would be useful to at least mention these
> possibilities in the text. Also, the discussion on the relation
> between variability at different timescales and the physical
> mechanisms that drive it seems somewhat incomplete and given that
> the data do not allow the authors to probe variability on 10‑day
> timescales, this paragraph could, in my opinion, be omitted or
> modified.

The work the referee recommends is the point of the Creech et al. paper, which is cited here and at the end of Sec 6.  Version 1 of that paper received an overall favorable referee's report but one that recommended some changes, and version 2 has just been submitted.  We are hopeful that the Creech et al. paper will be accepted soon.

> 8. Table 4 TELESCOPE: XMM-NEWTON BAND: 2-10 99%→90%

Thanks.  Fixed.

> 9. In Section 5.5 the authors compare their findings on the
> identification of variable sources with previous X‑ray studies.
> Their main result is that the applied method yields an overall
> significantly lower fraction of variable sources. This is due to the
> lower statistics of their sample, and indeed, when correcting for
> this by considering only the bright sources, the resulting fraction
> becomes fully consistent with previous findings. Are there
> observational strategies or analysis approaches that could maximize
> the efficiency of the applied methodology? This question is not
> strictly scientific but rather technical and definentely not an easy
> one to answer; however, it is important, as it touches on how new
> techniques might enhance our ability to study variability rather
> than simply verify existing results.

Statistical techniques exist to tease out population variability statistics even when few individual sources are identified as variable, but those are complex and beyond the scope of the present work. We've added a sentence at the end of Sec 5.5.2 and a couple in Sec 6 alluding to this.

> 10. Section 5.5.2 should be modified in light of my previous comment
> No. 6. 

Section 5.5.2 mostly gives an overview of prior work.  The real problem is that not much can be done with so few sources.  The changes noted for item 9 and in Sec 5.4 are relevant to this point.

> 11. The summary and conclusions should also be adjusted
> accordingly.

Done.

> 12. The authors provide light curves in energy bands
> that are never really discussed in the text.

We are not sure what the referee is suggesting here, but we've added sentences at the ends of Sections 2.1 and 2.2 comparing the various bands to Chandra's energy coverage.

==> datafile5.txt <==
Title: PEARLS: NuSTAR and XMM-Newton Extragalactic Survey of the JWST
North Ecliptic Pole Time-Domain Field IV: X-Ray Variability Analysis
Authors: R. Silver, F. Civano, X. Zhao, S. Creech, C. N. A. Willmer,
S. P. Willner, R. A. Windhorst, H. Yan, A. M. Koekemoer, R. O'Brien,
R. Ortiz III, R. A. Jansen, G. B. Bowling, P. Saikia, W. Peter
Maksym, N. Cappelluti, F. Fornasini, M. Ricotti, T. Carleton,
S. H. Cohen, R. Honor, J. Summers, J. C. J. D'Silva, S. Laha, D. Coe,
C. J. Conselice, J. M. Diego, S. P. Driver, B. Frye, N. A. Grogin,
M. A. Marshall, N. Pirzkal, A. Robotham, and R. E. Ryan, Jr.
Table: XMM-Newton Source Catalog
===============================================================================
Byte-by-byte Description of file: 
-------------------------------------------------------------------------------
Bytes  Format Units      Label       Explanations
-------------------------------------------------------------------------------
 1 -  3 I3     ---       Nus59     NuSTAR ID number in this paper
 5 - 18 A14    ---       NuSTAR    Source name JHHMMSS+DDMM.m
20 - 22 I3     ---       Nus56     Cycle 6 ID number (Zhao et al. 2024)
24 - 26 I3     ---       Nus89     Cycle 8+9 ID number (Silver et al. 2026)
28 - 30 I3     ---       XMM69     XMM ID number (Table 6)
32 – 40 F9.5   deg       RAdeg     X-ray right ascension (1)
42 - 49 F8.5   deg       DEdeg     X-ray declination (1)
51 - 56 F6.4   ---       zspec     Spectroscopic redshift (2)
58 - 61 F4.2   ---       zphot     Photometric redshift (2)
63      A1     ---       Class     Spectroscopic classification (3)
65 - 72 E8.2   ---       p1        Variability p in the 3-8 keV band (4)
74 - 81 E8.2   ---       p2        Variability p in the 8-24 keV band (4)
83 - 90 E8.2   ---       p3        Variability p in the 3-24 keV band (4)
92 - 98 F5.2   [Msun]    M*        log stelllar mass (5)
98 -102 F5.2   [Msun/yr] SFR       log star-formation rate (5)
104-108 I5     ---       N         Total counts (6)
-------------------------------------------------------------------------------
Note (1): positions are in the energy band with the highest DET ML.
Note (2): redshifts are for the associated visible or infrared source.
Note (3): Q for quasars, G for galaxies, S for stars, N if no measurement
Note (4): probability that a constant source would show variations as large as observed
Note (5): based on Chabrier initial mass function and 68/0.28/0.72 cosmology
Note (6): total NuSTAR 3-24 keV counts in all epochs
-------------------------------------------------------------------------------
  1 J172401+6600.5   2  10 375 261.0062 66.0085 0.8918  -99 Q 5.97e-01 8.87e-01 7.68e-01 11.58  0.14   255
  2 J172129+6551.2  14  23 -99 260.3713 65.8540    -99  -99 N 9.01e-01 9.78e-01 7.54e-01   -99   -99   187
  3 J172246+6544.3  19  38 227 260.6944 65.7387    -99  -99 N 3.39e-01 9.76e-01 5.16e-01 11.20  0.10   437
  4 J172328+6559.2  20  12 318 260.8686 65.9867 1.4252  -99 Q 9.88e-02 7.01e-01 2.65e-01 11.00  0.71   192
  5 J172316+6556.7  21  14 305 260.8167 65.9464 0.4949  -99 G 1.69e-01 3.13e-01 6.63e-02 11.31 -2.10   350
  6 J172236+6555.6  22  16 218 260.6527 65.9271    -99 0.56 N 9.85e-01 9.94e-01 9.53e-01   -99   -99   406
  7 J172141+6555.1  24  71 108 260.4235 65.9190 0.5233  -99 Q 9.58e-01 6.38e-01 6.41e-01 10.85  0.32   451
  8 J172403+6550.6  26  31 378 261.0156 65.8439    -99  -99 N 6.89e-01 8.92e-01 7.97e-01 10.65 -1.12   193
  9 J172313+6547.8  29  28 299 260.8072 65.7975 1.4411  -99 N 2.66e-10 2.14e-04 6.66e-16 11.66  2.71  4412
 10 J172145+6550.3  30  26 122 260.4383 65.8392    -99  -99 N 8.21e-01 7.85e-01 8.28e-01   -99   -99   202
 11 J172416+6548.9  31  54 406 261.0688 65.8152 0.3759  -99 G 9.55e-01 9.94e-01 9.91e-01 11.25 -0.75   367
 12 J172209+6545.3  35  34 160 260.5379 65.7561    -99  -99 N 9.90e-01 9.23e-01 9.74e-01   -99   -99   246
 13 J172219+6544.3  36  32 193 260.5797 65.7385 1.0190  -99 Q 5.08e-01 9.26e-01 9.28e-01 10.99  0.51   248
 14 J172408+6543.9  37  42 379 261.0350 65.7326    -99 0.46 N 8.81e-01 9.96e-01 9.88e-01 10.96  0.64   183
 15 J172259+6554.6  41  19 266 260.7465 65.9101    -99  -99 N 7.27e-01 9.94e-01 8.15e-01 11.31  0.43   332
 16 J172233+6550.9  43  25 213 260.6384 65.8485 1.3369  -99 Q 4.96e-01 2.94e-01 3.65e-01 11.14  0.51   443
 17 J172356+6549.7  45  68 367 260.9855 65.8289    -99 1.75 N 9.84e-01 9.04e-01 9.72e-01 11.18  0.31   530
 18 J172241+6539.7  48  69 -99 260.6718 65.6629    -99  -99 N 9.33e-01 8.64e-01 8.59e-01   -99   -99   191
 19 J172306+6551.3  53  72 279 260.7752 65.8562 0.8846  -99 Q 5.15e-01 4.05e-01 8.18e-02 10.35 -0.91  1043
 20 J172333+6548.9  54  55 327 260.8888 65.8167 0.7791  -99 G 8.99e-02 7.52e-01 8.38e-01 11.25 -0.53   365
 21 J172143+6546.1  55  56 111 260.4313 65.7688 0.7813  -99 Q 2.94e-01 8.83e-01 4.03e-01 10.93  0.96  1067
 22 J172157+6544.3  57  59 148 260.4916 65.7390    -99  -99 N 9.34e-01 9.28e-01 9.63e-01   -99   -99   197
 23 J172241+6542.7  58  75 222 260.6730 65.7127 0.1791  -99 G 1.72e-03 1.23e-01 2.39e-04 10.72 -0.22  1526
 24 J172207+6603.5   1 -99 -99 260.5307 66.0599    -99  -99 N 4.18e-02 5.76e-01 4.29e-02   -99   -99    44
 25 J172227+6558.8   3 -99 207 260.6156 65.9802    -99  -99 S 7.49e-01 5.53e-01 8.59e-01 11.19  2.24   100
 26 J172259+6558.1   4 -99 -99 260.7499 65.9687    -99  -99 N 5.72e-01 9.52e-01 5.49e-01   -99   -99   112
 27 J172144+6557.6   5 -99 -99 260.4348 65.9613    -99  -99 N 4.14e-01 9.29e-01 6.15e-01   -99   -99    74
 28 J172205+6557.2   6 -99 154 260.5220 65.9540    -99  -99 N/A 4.46e-01 8.81e-01 5.09e-01  9.38  1.10   274
 29 J172152+6556.0   7 -99 134 260.4687 65.9348 0.2699  -99 G 9.38e-01 8.07e-01 7.07e-01 11.27  2.07    79
 30 J172229+6555.4   8 -99 208 260.6229 65.9235    -99  -99 N/A 8.99e-01 8.71e-01 6.33e-01 10.83  3.09    91
 31 J172445+6552.9   9 -99 -99 261.1881 65.8817    -99  -99 N 4.79e-01 3.00e-01 6.28e-02   -99   -99    66
 32 J172210+6553.2  10 -99 172 260.5447 65.8878    -99  -99 N/A 8.95e-01 9.81e-01 5.38e-01 10.11 -0.32    98
 33 J172255+6553.4  11 -99 254 260.7318 65.8902 0.6007  -99 Q 9.92e-01 9.96e-01 9.96e-01  8.82 -0.94   136
 34 J172151+6552.7  12 -99 129 260.4662 65.8795    -99  -99 N/A 1.00e+00 9.66e-01 9.73e-01 10.66  1.64   135
 35 J172308+6552.3  13 -99 286 260.7837 65.8725    -99  -99 N/A 9.89e-01 6.58e-01 8.82e-01   -99   -99   146
 36 J172209+6547.4  15 -99 163 260.5392 65.7902    -99  -99 N/A 9.23e-01 9.88e-01 9.46e-01 11.21  0.13   113
 37 J172424+6546.2  16 -99 -99 261.1035 65.7706    -99  -99 N 6.31e-01 9.11e-01 6.91e-01   -99   -99    66
 38 J172354+6543.4  17 -99 -99 260.9785 65.7236 2.2508  -99 Q 5.77e-01 8.34e-01 2.94e-01   -99   -99    90
 39 J172136+6543.2  18 -99 -99 260.4039 65.7209    -99  -99 N 9.72e-01 8.44e-01 8.37e-01   -99   -99    60
 40 J172159+6554.4  23 -99 144 260.4959 65.9075 0.4949  -99 G 9.29e-01 9.93e-01 9.66e-01   -99   -99   125
 41 J172446+6551.5  25 -99 -99 261.1945 65.8592    -99  -99 N/A 1.14e-01 4.06e-01 5.04e-02   -99   -99   114
 42 J172205+6550.0  27 -99 -99 260.5236 65.8345 0.5233  -99 Q 8.64e-01 9.91e-01 8.47e-01   -99   -99   114
 43 J172351+6550.2  28 -99 356 260.9657 65.8369    -99  -99 N 8.97e-01 9.55e-01 8.26e-01   -99   -99   206
 44 J172246+6548.4  32 -99 229 260.6956 65.8082 1.4411  -99 Q 7.12e-01 9.92e-01 8.53e-01   -99   -99   157
 45 J172427+6548.6  33 -99 -99 261.1155 65.8101    -99  -99 N/A 3.04e-01 9.30e-01 3.56e-01  8.52 -2.76   183
 46 J172332+6546.8  34 -99 325 260.8855 65.7817 0.3759  -99 G 8.79e-01 9.97e-01 8.61e-01   -99   -99    82
 47 J172401+6538.1  38 -99 -99 261.0063 65.6355 0.4031  -99 G 3.01e-02 2.13e-01 7.23e-02  8.12 -0.36    49
 48 J172248+6600.8  39 -99 241 260.7026 66.0144    -99  -99 N 9.27e-01 1.17e-01 7.14e-01   -99   -99    65
 49 J172357+6555.3  40 -99 -99 260.9911 65.9230 1.0190  -99 Q 9.39e-01 3.13e-01 3.26e-01  4.88 -5.09   126
 50 J172413+6552.2  42 -99 -99 261.0543 65.8703    -99  -99 N 1.00e+00 8.27e-01 9.71e-01   -99   -99   111
 51 J172252+6550.7  44 -99 -99 260.7187 65.8451    -99  -99 N 1.00e+00 7.13e-01 9.01e-01   -99   -99   173
 52 J172304+6546.4  46 -99 281 260.7691 65.7741    -99  -99 N/A 5.50e-01 8.79e-01 7.92e-01  9.35 -2.17   264
 53 J172304+6549.3  47 -99 -99 260.7672 65.8219    -99  -99 N 9.43e-01 8.44e-01 8.09e-01   -99   -99   241
 54 J172355+6555.9  49 -99 -99 260.9828 65.9325    -99  -99 N 9.71e-01 6.72e-01 4.81e-01   -99   -99   103
 55 J172312+6555.7  50 -99 -99 260.8019 65.9298    -99  -99 N/A 9.38e-01 9.89e-01 9.85e-01 11.20  0.53   114
 56 J172213+6556.9  51 -99 183 260.5573 65.9486 0.6339  -99 Q 9.52e-01 6.07e-01 6.04e-01   -99   -99   162
 57 J172317+6553.7  52 -99 -99 260.8238 65.8957    -99  -99 N/A 5.74e-01 9.05e-01 6.42e-01 11.24 -0.58   120
 58 J172215+6545.8  56 -99 -99 260.5662 65.7643    -99  -99 N 9.56e-01 8.72e-01 9.13e-01   -99   -99    82
 59 J172313+6542.3  59 -99 -99 260.8075 65.7052    -99  -99 N 9.33e-01 6.89e-01 8.41e-01   -99   -99   111
 60 J172254+6541.9  60 -99 248 260.7262 65.6990 0.8846  -99 Q 7.38e-01 7.51e-01 6.72e-01 10.15  0.09   105
 61 J172143+6606.2 -99   1 -99 260.4301 66.1048    -99  -99 N 5.09e-01 9.19e-02 4.73e-02   -99   -99    69
 62 J172454+6605.5 -99   2 -99 261.2256 66.0922    -99  -99 N      -99      -99      -99   -99   -99    50
 63 J172151+6604.8 -99   3 -99 260.4659 66.0817 0.9130  -99 Q 8.32e-02 4.32e-02 5.17e-03 10.03  0.63   181
 64 J172450+6603.8 -99   4 -99 261.2084 66.0642    -99  -99 N 5.85e-02 5.34e-01 2.78e-01   -99   -99    54
 65 J172205+6604.0 -99   5 -99 260.5217 66.0682    -99  -99 N 8.91e-01 5.64e-01 4.89e-01 10.71  2.46    89
 66 J172237+6602.8 -99   6 -99 260.6549 66.0473    -99  -99 N 5.82e-01 2.53e-01 3.16e-01   -99   -99    58
 67 J172307+6602.6 -99   7 -99 260.7794 66.0440    -99  -99 N 5.00e-01 5.42e-01 2.47e-01   -99   -99    68
 68 J172412+6602.3 -99   8 -99 261.0518 66.0399    -99  -99 N 4.03e-01 9.25e-01 5.51e-01   -99   -99    87
 69 J172426+6602.1 -99   9 -99 261.1106 66.0350    -99  -99 N 7.26e-01 8.07e-01 5.44e-01   -99   -99    74
 70 J172148+6559.8 -99  11 127 260.4506 65.9976    -99 0.63 N 7.83e-01 7.60e-01 6.71e-01 11.41 -0.46   109
 71 J172208+6557.0 -99  13 161 260.5368 65.9514    -99  -99 N 7.58e-01 9.65e-01 5.30e-01 10.84 -0.27   130
 72 J172043+6557.0 -99  15 -99 260.1800 65.9509    -99  -99 N 9.35e-01 8.72e-01 9.90e-01   -99   -99    92
 73 J172450+6555.4 -99  17 -99 261.2084 65.9242    -99  -99 N 9.52e-02 6.93e-02 5.20e-03   -99   -99    84
 74 J172343+6555.7 -99  18 -99 260.9322 65.9286 0.3768  -99 G 5.76e-01 8.64e-01 2.17e-01   -99   -99   133
 75 J172154+6555.7 -99  20 -99 260.4752 65.9294 0.2699  -99 G 7.09e-01 7.93e-01 3.63e-01   -99   -99   105
 76 J172251+6553.4 -99  21 237 260.7166 65.8917 0.0011  -99 G 6.52e-01 8.67e-01 7.67e-01  5.60 -10.14    88
 77 J172431+6551.6 -99  22 -99 261.1308 65.8609    -99  -99 N 9.97e-01 9.14e-01 7.44e-01   -99   -99    78
 78 J172452+6551.1 -99  24 238 261.2176 65.8525    -99  -99 N 7.89e-01 8.64e-01 6.30e-01   -99   -99   102
 79 J172247+6550.3 -99  27 -99 260.6969 65.8391    -99 1.46 N 6.40e-01 8.05e-01 2.90e-01   -99   -99   110
 80 J172407+6549.8 -99  29 383 261.0322 65.8303    -99  -99 N 9.60e-01 8.47e-01 6.40e-01   -99   -99    97
 81 J172210+6548.0 -99  30 -99 260.5440 65.8005    -99  -99 N 8.06e-01 9.36e-01 9.76e-01   -99   -99   112
 82 J172220+6545.7 -99  33 -99 260.5844 65.7617    -99  -99 N 9.71e-01 8.34e-01 7.43e-01   -99   -99   103
 83 J172059+6545.1 -99  35  51 260.2470 65.7524 2.2517  -99 Q 4.02e-01 9.90e-01 7.19e-01   -99   -99   105
 84 J172433+6546.7 -99  36 412 261.1384 65.7796    -99  -99 N 6.94e-01 5.83e-01 5.18e-01   -99   -99    91
 85 J172302+6543.0 -99  37 -99 260.7593 65.7176    -99  -99 N 3.99e-01 8.77e-01 3.25e-01   -99   -99   135
 86 J172352+6542.9 -99  39 358 260.9668 65.7156    -99 0.32 N 5.40e-01 9.26e-01 7.46e-01 11.20  0.82   171
 87 J172225+6542.1 -99  40 -99 260.6067 65.7017    -99  -99 N 6.80e-01 9.53e-01 6.32e-01   -99   -99    93
 88 J172140+6543.3 -99  41 -99 260.4205 65.7230 1.0811  -99 G 9.65e-01 9.33e-01 8.12e-01   -99   -99   105
 89 J172344+6543.4 -99  43 -99 260.9353 65.7238    -99  -99 N 7.18e-01 7.14e-01 8.68e-01   -99   -99   112
 90 J172000+6539.6 -99  44 -99 260.0025 65.6611    -99  -99 N      -99      -99      -99   -99   -99    48
 91 J172401+6538.4 -99  45 376 261.0064 65.6411    -99  -99 N 9.03e-01 7.14e-01 9.88e-01  9.55 -0.19   170
 92 J172213+6538.2 -99  46 -99 260.5561 65.6374    -99  -99 N 2.44e-01 2.71e-01 3.33e-02   -99   -99    50
 93 J172423+6605.4 -99  47 -99 261.0959 66.0910    -99  -99 N 7.22e-01 3.69e-01 5.14e-01   -99   -99    58
 94 J172338+6603.4 -99  48 -99 260.9089 66.0577    -99  -99 N 7.32e-01 6.15e-01 2.38e-01   -99   -99    72
 95 J172048+6559.8 -99  49 -99 260.2038 65.9974    -99  -99 N 1.97e-02 5.92e-01 5.43e-02   -99   -99   286
 96 J172433+6556.0 -99  50 -99 261.1399 65.9339    -99  -99 N 1.62e-01 8.35e-01 3.38e-01   -99   -99   107
 97 J172351+6553.8 -99  51 -99 260.9640 65.8979    -99  -99 N 5.12e-01 9.03e-01 6.77e-01   -99   -99   127
 98 J172208+6555.0 -99  52 164 260.5340 65.9173    -99  -99 N 3.41e-01 9.85e-01 1.67e-01   -99   -99   115
 99 J172032+6553.5 -99  53  10 260.1348 65.8919 1.4216  -99 Q 9.07e-01 9.76e-01 7.60e-01 11.20  1.25   131
100 J172023+6545.8 -99  57   6 260.0987 65.7634    -99  -99 N 5.00e-01 1.04e-01 8.53e-02   -99   -99   183
101 J172404+6545.3 -99  58 -99 261.0168 65.7558    -99  -99 N 8.55e-01 9.84e-01 9.43e-01   -99   -99    91
102 J172401+6542.2 -99  60 372 261.0050 65.7046 1.6954  -99 Q 8.36e-01 9.24e-01 7.72e-01 10.70  0.70    67
103 J172108+6544.0 -99  61  68 260.2857 65.7342 1.1250  -99 Q 8.59e-01 9.16e-01 9.40e-01 10.09  1.45   149
104 J172446+6542.0 -99  62 425 261.1925 65.7010    -99  -99 N 3.60e-01 7.78e-01 2.14e-01 11.27  0.42    96
105 J172301+6541.4 -99  63 270 260.7545 65.6916 2.1507  -99 Q 8.18e-01 9.66e-01 9.02e-01 11.87  1.14    64
106 J172454+6543.3 -99  64 433 261.2276 65.7221    -99 0.39 N 7.57e-01 9.22e-01 9.95e-01 11.25  2.33   151
107 J172103+6540.8 -99  65  55 260.2654 65.6801    -99  -99 N 7.03e-01 8.73e-01 8.74e-01 11.96  3.01   118
108 J172432+6540.0 -99  66 413 261.1341 65.6676    -99  -99 N 4.29e-02 6.50e-01 5.75e-02   -99   -99    77
109 J172046+6538.1 -99  67  31 260.1953 65.6361    -99  -99 N 6.15e-01 3.41e-01 3.78e-01 11.63  1.26    54
110 J172353+6603.1 -99  70 361 260.9728 66.0522 0.7831  -99 Q 4.15e-01 1.73e-01 1.57e-01  8.94  0.63   279
111 J172327+6547.4 -99  73 317 260.8638 65.7900 1.7767  -99 Q 7.14e-01 6.50e-01 3.09e-01 11.60  1.34   235
112 J172250+6546.5 -99  74 233 260.7091 65.7763    -99  -99 N 9.93e-01 7.87e-01 7.96e-01 10.36  0.69   112


==> datafile6.txt <==
Title: PEARLS: NuSTAR and XMM-Newton Extragalactic Survey of the JWST
North Ecliptic Pole Time-Domain Field IV: X-Ray Variability Analysis
Authors: R. Silver, F. Civano, X. Zhao, S. Creech, C. N. A. Willmer,
S. P. Willner, R. A. Windhorst, H. Yan, A. M. Koekemoer, R. O'Brien,
R. Ortiz III, R. A. Jansen, G. B. Bowling, P. Saikia, W. Peter
Maksym, N. Cappelluti, F. Fornasini, M. Ricotti, T. Carleton,
S. H. Cohen, R. Honor, J. Summers, J. C. J. D'Silva, S. Laha, D. Coe,
C. J. Conselice, J. M. Diego, S. P. Driver, B. Frye, N. A. Grogin,
M. A. Marshall, N. Pirzkal, A. Robotham, and R. E. Ryan, Jr.
Table: XMM-Newton Source Catalog
===============================================================================
Byte-by-byte Description of file: 
-------------------------------------------------------------------------------
Bytes Format   Units   Label       Explanations
-------------------------------------------------------------------------------
 1-  3 I3     ---       XMM69     SMM-Newton ID number in this paper
 5-  7 I3     ---       XMM6      Cycle 6 ID number (Zhao et al. 2024)
 9- 11 I3     ---       XMM89     Cycle 8+9 ID number (Silver et al. 2026)
13- 26 A14    ---       TDFXMM    Source name JHHMMSS+DDMM.m
28- 30 I3     ---       Nus59     NuSTAR ID number (Table 5)
32– 40 F9.5   deg       RAdeg     X-ray right ascension (1)
42- 49 F8.5   deg       DEdeg     X-ray declination (1)
51- 56 F6.4   ---       zspec     Spectroscopic redshift (2)
58- 61 F4.2   ---       zphot     Photometric redshift (2)
63     A1     ---       Class     Spectroscopic classification (3)
65- 72 E8.2   ---       p1        Variability p in the 0.5–2 keV band (4)
74- 81 E8.2   ---       p2        Variability p in the 2–10 keV band (4)
83- 87 I5     ---       N         Total counts (5)
-------------------------------------------------------------------------------
Note (1): positions are in the energy band with the highest DET ML.
Note (2): redshifts are for the associated visible or infrared source.
Note (3): Q for quasars, G for galaxies, S for stars, N if no measurement
Note (4): probability that a constant source would show variations as large as observed
Note (5): total XMM-Newton counts in all epochs, both bands
-------------------------------------------------------------------------------
  1 275 -99 J172005+6556.2 -99 260.02274 65.93719    -99  -99 N      -99      -99    34
  2 283 -99 J172019+6550.4 -99 260.08170 65.84031    -99  -99 N 2.20e-01 1.00e+00    21
  3 -99 193 J172020+6546.2 -99 260.08680 65.77039    -99  -99 N      -99      -99    33
  4 236 -99 J172021+6549.3 -99 260.09048 65.82209    -99  -99 N      -99      -99    50
  5 262 -99 J172021+6556.9 -99 260.09131 65.94845    -99  -99 N 4.61e-01 2.76e-01    37
  6 -99  57 J172023+6545.5 100 260.09900 65.75884    -99  -99 N      -99      -99    46
  7 -99 202 J172026+6548.2 -99 260.10871 65.80489    -99  -99 N 1.00e+00 6.42e-02    41
  8 254 -99 J172027+6555.3 -99 260.11308 65.92297    -99  -99 N 4.28e-01 1.00e+00    23
  9 264 -99 J172027+6559.7 -99 260.11441 65.99651    -99  -99 N 6.34e-01 3.07e-01    43
 10  52  69 J172032+6553.3  99 260.13590 65.88961 1.4216  -99 Q 1.19e-01 7.69e-01   240
 11 -99  66 J172032+6545.2 -99 260.13724 65.75434    -99  -99 N      -99      -99   124
 12 281 -99 J172033+6558.7 -99 260.14013 65.97860    -99  -99 N 5.39e-01 9.24e-01    50
 13 -99 270 J172033+6539.2 -99 260.14122 65.65412    -99  -99 N      -99      -99    15
 14  93 -99 J172034+6554.6 -99 260.14496 65.91116    -99  -99 N 9.95e-01 6.39e-01    43
 15 -99  84 J172035+6540.5 -99 260.14623 65.67591    -99  -99 N      -99      -99    32
 16 -99 162 J172036+6552.2 -99 260.15211 65.87007    -99  -99 N 1.00e+00 8.43e-01    47
 17 -99  85 J172037+6537.4 -99 260.15454 65.62342    -99  -99 N      -99      -99    18
 18 -99 131 J172038+6541.0 -99 260.15997 65.68362    -99  -99 N      -99      -99    20
 19 188 -99 J172039+6547.7 -99 260.16260 65.79579    -99  -99 N 2.84e-01 1.00e+00    36
 20 -99 266 J172039+6549.9 -99 260.16387 65.83187    -99  -99 N 9.98e-01 6.09e-01    58
 21 235 -99 J172039+6601.7 -99 260.16625 66.02877    -99  -99 N      -99      -99    38
 22 234 -99 J172040+6601.1 -99 260.17043 66.01848    -99  -99 N 4.06e-01 6.88e-01    43
 23 194 -99 J172041+6558.1 -99 260.17155 65.96866 2.1878  -99 Q 6.54e-01 7.55e-01    77
 24 -99 221 J172041+6541.8 -99 260.17251 65.69671    -99  -99 N      -99      -99    30
 25 209 250 J172041+6546.4 -99 260.17271 65.77426 0.1715  -99 G 8.88e-01 9.39e-01    73
 26 -99 216 J172041+6539.8 -99 260.17330 65.66393    -99  -99 N      -99      -99    31
 27 103 -99 J172041+6555.6 -99 260.17456 65.92773    -99  -99 S 1.55e-01 1.00e+00    36
 28 -99 200 J172042+6544.0 -99 260.17535 65.73350    -99  -99 N 7.59e-01 6.76e-01    28
 29 176 -99 J172042+6557.0 -99 260.17866 65.95004    -99  -99 N 8.60e-01 7.27e-01    74
 30 120 -99 J172043+6553.3 -99 260.18232 65.88905    -99  -99 N 5.22e-01 9.64e-01    53
 31 -99 273 J172046+6538.2 109 260.19577 65.63765    -99  -99 N      -99      -99    58
 32 -99 249 J172047+6550.3 -99 260.19677 65.83887    -99  -99 N 9.42e-01 9.63e-01    54
 33 -99 237 J172047+6549.4 -99 260.19705 65.82444    -99  -99 N 9.99e-01 5.59e-01    51
 34 257 -99 J172047+6545.8 -99 260.19925 65.76395    -99  -99 N 1.00e+00 7.68e-01    42
 35  15 -99 J172048+6559.8 -99 260.20308 65.99749 0.4166  -99 G 3.73e-03 3.93e-01   351
 36  98 -99 J172049+6552.0 -99 260.20494 65.86735    -99  -99 N 7.80e-01 8.33e-01    76
 37 104 -99 J172052+6600.5 -99 260.21781 66.00882 0.4965  -99 G 9.62e-01 5.55e-01    85
 38 -99 174 J172052+6538.0 -99 260.21829 65.63360    -99  -99 N      -99      -99    25
 39  80 -99 J172053+6558.5 -99 260.22118 65.97569 1.6178  -99 Q 3.73e-01 7.45e-01   127
 40 160 -99 J172053+6554.8 -99 260.22325 65.91438    -99  -99 N 9.28e-01 8.29e-01    63
 41 -99  97 J172053+6544.1 -99 260.22340 65.73513    -99  -99 N 7.99e-01 5.86e-01    32
 42  44 261 J172053+6549.6 -99 260.22410 65.82769    -99  -99 S 2.65e-01 1.00e+00   184
 43 -99 248 J172053+6543.8 -99 260.22445 65.73118    -99  -99 N 4.43e-01 7.13e-01    46
 44 144  70 J172054+6552.8 -99 260.22682 65.88161 0.0040  -99 G 9.90e-01 9.99e-01   175
 45 251 -99 J172055+6548.3 -99 260.23306 65.80566    -99  -99 N 6.44e-01 9.99e-01    36
 46 263 -99 J172057+6600.0 -99 260.23780 66.00019    -99  -99 N 9.45e-01 2.33e-01    62
 47 258 -99 J172057+6549.2 -99 260.23803 65.82065    -99  -99 N 9.80e-01 9.82e-01    51
 48 -99 110 J172057+6549.0 -99 260.23914 65.81689    -99  -99 N 9.94e-01 6.79e-01    61
 49 140  78 J172058+6545.5 -99 260.24487 65.75975    -99  -99 N 9.86e-01 9.72e-01   177
 50 -99 102 J172058+6552.9 -99 260.24516 65.88195    -99  -99 N 9.98e-01 3.54e-01    69
 51  43  37 J172059+6544.9  83 260.24731 65.74912 2.2517  -99 Q 4.01e-01 8.28e-01   476
 52 102  72 J172100+6551.6 -99 260.25231 65.86155 0.7312  -99 Q 7.06e-01 9.11e-01   265
 53 -99 107 J172102+6544.3 -99 260.25834 65.73932    -99  -99 N 5.95e-01 9.65e-01    42
 54 -99 145 J172102+6552.8 -99 260.26024 65.88010    -99  -99 N 9.51e-01 8.24e-01    78
 55 -99  63 J172102+6540.7 107 260.26033 65.67935    -99  -99 N 6.00e-01 4.19e-01   241
 56 276 -99 J172102+6603.4 -99 260.26059 66.05764    -99  -99 N      -99      -99    39
 57 196 -99 J172102+6557.1 -99 260.26182 65.95219    -99  -99 N 9.38e-01 5.73e-01    63
 58 217 -99 J172103+6552.3 -99 260.26666 65.87277    -99  -99 N 9.98e-01 8.06e-01    51
 59 -99 244 J172104+6542.5 -99 260.26754 65.70956    -99 0.34 N 5.78e-01 9.37e-01    34
 60 -99 217 J172104+6538.6 -99 260.26756 65.64465    -99  -99 N 4.27e-01      -99    31
 61 -99 259 J172105+6537.0 -99 260.27231 65.61796    -99  -99 N      -99      -99    23
 62 152 -99 J172105+6554.4 -99 260.27358 65.90684    -99  -99 N 9.98e-01 5.69e-01    49
 63 -99  51 J172106+6548.0 -99 260.27812 65.80048    -99  -99 N 7.74e-01 9.99e-01    46
 64 -99 211 J172108+6555.2 -99 260.28361 65.92151    -99 0.39 N 9.13e-01 6.48e-01    60
 65 157 -99 J172108+6602.4 -99 260.28504 66.04101    -99  -99 N 5.25e-01 7.55e-01   104
 66 -99  94 J172108+6547.1 -99 260.28615 65.78602    -99 0.35 N 9.66e-01 9.01e-01    45
 67 200 -99 J172109+6602.0 -99 260.28769 66.03385 0.2712  -99 G 6.84e-01 7.93e-02    81
 68  16  17 J172109+6544.0 103 260.29119 65.73348 1.1250  -99 Q 7.91e-02 6.19e-01   957
 69 -99 179 J172110+6537.0 -99 260.29224 65.61752    -99  -99 N      -99      -99    20
 70 119 -99 J172110+6556.3 -99 260.29253 65.93937    -99  -99 N 6.40e-01 9.65e-01   107
 71 -99 239 J172110+6556.4 -99 260.29421 65.94120    -99  -99 Q 6.22e-01 9.23e-01    76
 72 223 -99 J172111+6548.5 -99 260.29599 65.80949    -99  -99 N 9.80e-01 9.99e-01    50
 73 123 -99 J172113+6554.4 -99 260.30509 65.90814    -99  -99 N 9.27e-01 9.77e-01    45
 74 105 133 J172113+6548.1 -99 260.30515 65.80202 0.7037  -99 G 7.91e-01 9.76e-01   167
 75 -99 177 J172116+6540.9 -99 260.32080 65.68167    -99  -99 N 5.60e-01 8.02e-01    92
 76 106 126 J172117+6545.2 -99 260.32093 65.75434    -99  -99 N 4.02e-01 9.45e-01   129
 77 246 -99 J172117+6544.6 -99 260.32370 65.74385    -99  -99 N 8.90e-01 9.26e-01    53
 78 170 -99 J172118+6602.2 -99 260.32833 66.03812    -99  -99 N 4.83e-01 4.83e-01   102
 79  78 182 J172118+6547.5 -99 260.32849 65.79276 0.3749  -99 G 6.64e-01 9.32e-01   245
 80 185 -99 J172118+6541.5 -99 260.32903 65.69266    -99  -99 N 9.17e-01 8.26e-01    25
 81 132  16 J172118+6545.8 -99 260.32911 65.76384 0.0090  -99 G 9.92e-01 9.32e-01   106
 82 -99 183 J172119+6544.1 -99 260.33031 65.73633    -99  -99 N 1.00e+00 9.73e-01    39
 83 145 251 J172119+6549.1 -99 260.33187 65.81939    -99  -99 N 4.26e-01 9.70e-01   117
 84 -99 105 J172119+6548.0 -99 260.33195 65.80134    -99  -99 N 7.57e-01 7.77e-01   102
 85 207 -99 J172119+6547.8 -99 260.33304 65.79742    -99  -99 N 6.64e-01 9.93e-01    34
 86 182 -99 J172120+6556.1 -99 260.33527 65.93622 0.0030  -99 G 6.14e-01 9.47e-01    60
 87 211 -99 J172120+6557.9 -99 260.33737 65.96513    -99  -99 N 6.16e-01 9.79e-01    40
 88 -99 165 J172121+6547.6 -99 260.33874 65.79390    -99 0.47 N 9.23e-01 9.53e-01    82
 89 -99  34 J172122+6537.7 -99 260.34464 65.62873    -99  -99 N 3.60e-03 3.13e-01   205
 90 268 -99 J172123+6557.3 -99 260.34622 65.95562    -99  -99 N 9.08e-01 9.13e-01    57
 91 -99 153 J172125+6547.6 -99 260.35774 65.79351    -99  -99 N 8.76e-01 8.61e-01    46
 92 -99 155 J172127+6545.3 -99 260.36330 65.75548    -99  -99 N 9.92e-01 7.80e-01    42
 93 -99 277 J172127+6548.0 -99 260.36362 65.80051    -99  -99 N 8.36e-01 9.99e-01    40
 94 284 -99 J172128+6548.4 -99 260.36923 65.80692    -99  -99 N 9.79e-01 9.60e-01    36
 95  50  98 J172129+6553.8 -99 260.37108 65.89732    -99  -99 N 9.34e-01 1.67e-01   292
 96 241 -99 J172129+6605.4 -99 260.37303 66.09088    -99  -99 N      -99      -99    45
 97 148 -99 J172130+6559.3 -99 260.37546 65.98937    -99  -99 N 9.75e-01 4.33e-01    40
 98 -99 269 J172130+6535.0 -99 260.37744 65.58356    -99  -99 N      -99      -99    22
 99 163 -99 J172132+6558.4 -99 260.38713 65.97468    -99  -99 N 9.70e-01 9.95e-01    57
100 247 -99 J172136+6601.8 -99 260.40166 66.03059    -99  -99 N 7.65e-01 2.43e-01    59
101 278 -99 J172136+6553.7 -99 260.40182 65.89567    -99  -99 N 1.00e+00 6.55e-01    37
102 -99 149 J172136+6557.4 -99 260.40383 65.95687    -99  -99 N 1.00e+00 9.00e-01    67
103 -99 228 J172137+6546.9 -99 260.40532 65.78197    -99  -99 N 9.90e-01 8.27e-01    46
104  82 -99 J172137+6545.1 -99 260.40652 65.75288    -99  -99 N 5.51e-01 7.56e-01    68
105  94 -99 J172139+6605.8 -99 260.41409 66.09740 1.6547  -99 Q 2.98e-01 6.88e-01   107
106 231 -99 J172140+6554.4 -99 260.41968 65.90821    -99  -99 N 9.92e-01 5.86e-01    35
107 272 -99 J172141+6556.9 -99 260.42296 65.94982    -99  -99 N 1.00e+00 8.60e-01    44
108   3   7 J172142+6555.2   7 260.42658 65.92039 0.5233  -99 Q 7.05e-03 9.28e-01  1994
109 118 -99 J172143+6554.2 -99 260.43048 65.90494    -99  -99 N 8.23e-01 4.61e-01    70
110 -99  73 J172143+6543.1 -99 260.43141 65.71939    -99  -99 G 8.66e-01 9.73e-01    96
111   2   5 J172143+6546.0  21 260.43200 65.76756 0.7813  -99 Q 1.70e-13 4.87e-02  3252
112  45 180 J172143+6600.6 -99 260.43208 66.01057    -99  -99 N 1.43e-01 7.37e-01   172
113 101 -99 J172144+6543.1 -99 260.43550 65.71912 0.9777  -99 G 5.72e-01 9.84e-01    66
114 -99 187 J172144+6558.0 -99 260.43646 65.96769    -99  -99 N 8.58e-01 9.57e-01   125
115  46 -99 J172145+6558.1 -99 260.43904 65.96955 1.4308  -99 Q 6.41e-01 9.48e-01   122
116 -99 223 J172145+6558.2 -99 260.44091 65.97079    -99  -99 N 5.05e-01 7.50e-01    50
117 166 -99 J172145+6548.6 -99 260.44163 65.81023 0.0023  -99 G 9.93e-01 9.88e-01    42
118 -99 135 J172146+6551.8 -99 260.44484 65.86431    -99  -99 N 1.00e+00 9.62e-01    43
119 243 -99 J172147+6558.7 -99 260.44824 65.97950    -99  -99 N 1.00e+00 7.83e-01    47
120 -99 263 J172147+6541.6 -99 260.44856 65.69375    -99 0.54 N 7.53e-01 9.97e-01    61
121 -99  36 J172147+6604.8 -99 260.44974 66.08036    -99  -99 N 5.44e-02 7.60e-01   146
122  73 -99 J172148+6550.2  10 260.45078 65.83791    -99  -99 N 9.64e-01 3.88e-01    73
123 -99 117 J172148+6545.6 -99 260.45224 65.76108    -99  -99 N 9.48e-01 7.52e-01    35
124 -99 156 J172148+6551.4 -99 260.45270 65.85749    -99  -99 N 3.99e-01 9.64e-01    39
125 135  61 J172148+6601.2 -99 260.45272 66.02130 0.1400  -99 G 9.32e-01 5.60e-01   122
126 -99  14 J172149+6550.3 -99 260.45460 65.83862    -99  -99 N 6.96e-01 8.69e-01    48
127 139  53 J172149+6559.8  70 260.45648 65.99708    -99  -99 N 9.99e-01 1.70e-01   204
128 228 -99 J172150+6556.4 -99 260.45851 65.94002    -99  -99 N 9.99e-01 5.06e-01    32
129  26  67 J172151+6552.5  34 260.46257 65.87610    -99  -99 N 2.84e-02 2.66e-01   288
130 178 -99 J172151+6600.5 -99 260.46456 66.00947    -99  -99 N 7.31e-01 9.17e-01    62
131   6  86 J172151+6604.8 -99 260.46602 66.08039 0.9130  -99 Q 6.52e-01 4.65e-01  1074
132 216 -99 J172152+6545.8 -99 260.46780 65.76336    -99  -99 N 9.02e-01 1.00e+00    43
133  74 -99 J172153+6603.3 -99 260.47143 66.05614    -99  -99 N 5.03e-01 5.19e-01    85
134  34 203 J172153+6555.8  29 260.47189 65.93164 0.2699  -99 G 2.41e-01 8.93e-01   384
135  85 -99 J172153+6541.0 -99 260.47344 65.68403    -99  -99 S 1.35e-01 9.99e-01    81
136 -99 125 J172153+6556.1 -99 260.47421 65.93661    -99  -99 N 7.46e-01 7.21e-01    51
137  40  52 J172155+6544.3 -99 260.48163 65.73922    -99  -99 N 4.46e-01 8.61e-01   300
138 267 -99 J172156+6605.8 -99 260.48406 66.09750    -99  -99 N 1.00e+00 8.18e-01    46
139 165 -99 J172156+6554.5  40 260.48524 65.90842    -99  -99 N 4.40e-01 9.62e-01    64
140 -99  96 J172156+6559.4 -99 260.48601 65.99061    -99  -99 N 9.74e-01 9.85e-01    36
141 131 -99 J172157+6555.2 -99 260.48805 65.92002 0.2800  -99 G 8.74e-01 9.91e-01    49
142 -99 233 J172158+6544.1  22 260.49370 65.73568    -99  -99 N 8.93e-01 9.45e-01    37
143  33  46 J172159+6550.3 -99 260.49688 65.83949    -99  -99 N 4.68e-01 8.08e-01   364
144 112 124 J172159+6554.5  40 260.49850 65.90995    -99  -99 G 4.66e-01 9.10e-01   205
145  71 246 J172159+6550.0 -99 260.49972 65.83346    -99  -99 G 3.12e-01 9.92e-01   190
146 206 -99 J172201+6602.5 -99 260.50424 66.04201    -99  -99 N 1.00e+00 3.04e-01    37
147 221 118 J172201+6546.1 -99 260.50571 65.76848    -99  -99 N 5.95e-01 8.75e-01   131
148  28  38 J172201+6544.0  22 260.50734 65.73407    -99  -99 G 4.07e-02 6.87e-01   521
149 173 -99 J172203+6547.2 -99 260.51603 65.78767    -99  -99 N 1.00e+00 8.95e-01    39
150 113 -99 J172204+6601.2 -99 260.51874 66.02086    -99  -99 N 9.73e-01 4.41e-01    63
151 -99 129 J172204+6604.1 -99 260.52001 66.06879    -99  -99 N 8.27e-01 2.97e-01    42
152 -99 178 J172205+6555.1 -99 260.52415 65.91893    -99  -99 N 9.00e-01 9.99e-01    52
153  72 -99 J172205+6604.1 -99 260.52422 66.06981    -99  -99 N 9.84e-01 5.41e-01   115
154  37  47 J172205+6557.2  28 260.52446 65.95491    -99  -99 N 6.19e-01 8.86e-01   354
155 -99 175 J172206+6555.4 -99 260.52758 65.92450    -99 0.39 N 3.76e-01 9.97e-01   120
156  90 -99 J172207+6555.3 -99 260.52934 65.92272    -99  -99 N 2.97e-01 9.19e-01    70
157 -99 185 J172208+6535.1 -99 260.53342 65.58542    -99  -99 N 6.42e-01 9.82e-02    31
158 273 -99 J172208+6551.3 -99 260.53407 65.85633    -99  -99 N 9.93e-01 7.67e-01    30
159 213 -99 J172208+6559.3 -99 260.53452 65.98851    -99  -99 N 9.07e-01 9.63e-01    50
160 -99 103 J172208+6545.2  12 260.53572 65.75480    -99  -99 N 9.97e-01 9.66e-01    47
161 117  82 J172208+6557.0  71 260.53648 65.95028    -99  -99 N 9.69e-01 2.47e-01   268
162  62 234 J172208+6553.6 -99 260.53665 65.89417    -99  -99 N 8.09e-01 9.05e-01   166
163  56  68 J172208+6547.7  36 260.53710 65.79518 2.2508  -99 Q 2.05e-01 9.59e-01   352
164  18  32 J172208+6554.9  98 260.53720 65.91661    -99  -99 N 5.40e-01 5.80e-01   538
165 -99  90 J172209+6549.6 -99 260.53848 65.82712    -99 1.24 N 9.99e-01 7.27e-01    40
166 177  83 J172209+6541.0 -99 260.54108 65.68467 1.9072  -99 Q 1.23e-01 7.06e-01   193
167 219 -99 J172210+6545.1 -99 260.54255 65.75193    -99  -99 N 9.25e-01 9.94e-01    45
168 -99 208 J172210+6536.1 -99 260.54459 65.60302    -99  -99 N 3.66e-01 9.88e-01    54
169 -99  10 J172211+6545.0 -99 260.54650 65.75141    -99  -99 N 9.73e-01 9.83e-01    44
170 181 -99 J172211+6556.5  56 260.54947 65.94302    -99  -99 N 1.00e+00 8.39e-01    46
171 162 -99 J172211+6555.6 -99 260.54956 65.92747 0.5832  -99 G 9.16e-01 9.50e-01    64
172 240 -99 J172211+6553.2  32 260.54995 65.88802    -99  -99 N 9.82e-01 4.57e-01    32
173 232 -99 J172212+6548.7 -99 260.55195 65.81329    -99  -99 N 9.12e-01 9.98e-01    39
174  27 -99 J172212+6601.6 -99 260.55228 66.02718 0.4968  -99 Q 3.10e-01 4.33e-01   159
175 -99 240 J172212+6555.5 -99 260.55296 65.92528    -99  -99 N 8.77e-01 9.98e-01    65
176 242 -99 J172212+6601.0 -99 260.55305 66.01764 0.5886  -99 G 5.51e-01 9.11e-01    50
177 190 -99 J172212+6538.8 -99 260.55380 65.64800    -99  -99 N 9.94e-01 7.35e-01    44
178 261 -99 J172213+6555.4 -99 260.55572 65.92406    -99  -99 N 8.92e-01 1.00e+00    36
179 -99 151 J172213+6601.0 -99 260.55678 66.01717    -99 0.48 N 5.36e-01 3.57e-01    90
180 230 -99 J172213+6554.4 -99 260.55687 65.90754    -99  -99 N 9.29e-01 9.35e-01    34
181 122 -99 J172215+6604.0 -99 260.56469 66.06693    -99  -99 N 7.76e-01 7.42e-01   106
182 191 -99 J172215+6553.5 -99 260.56543 65.89332    -99  -99 N 1.00e+00 6.98e-01    31
183 134 -99 J172216+6557.1  56 260.56864 65.95296    -99 0.47 N 8.64e-01 9.52e-01    67
184  77  77 J172217+6538.5 -99 260.57141 65.64297    -99  -99 N 2.90e-01 4.00e-01   169
185 -99 101 J172217+6540.1 -99 260.57209 65.66883    -99  -99 N 9.99e-01 8.66e-01    39
186 -99 278 J172217+6541.6 -99 260.57354 65.69425    -99  -99 N 1.00e+00 8.60e-01    34
187 218 -99 J172217+6552.6 -99 260.57431 65.87692 0.5989  -99 G 9.54e-01 9.58e-01    46
188  83 245 J172217+6600.0 -99 260.57447 66.00075    -99  -99 N 4.50e-01 9.46e-01   128
189  22  88 J172218+6600.5 -99 260.57632 66.00975 0.4966  -99 Q 7.50e-01 7.90e-01   481
190 158 -99 J172218+6539.0 -99 260.57826 65.65064    -99  -99 N 1.00e+00 6.03e-01    39
191 256 -99 J172218+6553.6 -99 260.57840 65.89459 0.2200  -99 G 9.95e-01 7.96e-01    40
192 108 134 J172218+6546.0 -99 260.57875 65.76796    -99  -99 G 5.99e-01 7.36e-01   116
193  66  49 J172219+6544.2  13 260.58053 65.73792 1.0190  -99 Q 3.19e-02 5.62e-01   318
194  21  81 J172220+6545.2 -99 260.58385 65.75477    -99  -99 N 2.37e-03 5.55e-01   497
195 -99 143 J172221+6542.4 -99 260.59046 65.70669    -99  -99 N 9.04e-01 9.06e-01    49
196 -99 231 J172223+6604.6 -99 260.59665 66.07719    -99  -99 N 5.23e-01 4.10e-01    32
197 -99 227 J172223+6535.9 -99 260.59924 65.59835    -99  -99 N 1.00e+00 7.14e-01    29
198 -99 254 J172224+6554.8 -99 260.60099 65.91423    -99  -99 N 9.75e-01 8.97e-01    46
199 250 -99 J172224+6554.9 -99 260.60156 65.91579    -99  -99 N 7.90e-01 9.95e-01    49
200  53  87 J172224+6545.4 -99 260.60350 65.75705 1.9486  -99 Q 6.26e-01 9.41e-01   219
201 280 -99 J172225+6548.2 -99 260.60423 65.80356    -99  -99 N 9.81e-01 8.88e-01    58
202 237 -99 J172225+6606.0 -99 260.60503 66.10123    -99  -99 N 8.01e-01 9.05e-01    63
203 -99 242 J172226+6554.6 -99 260.60998 65.91156    -99  -99 N 1.00e+00 9.31e-01    49
204 168 -99 J172227+6557.8 -99 260.61449 65.96432    -99  -99 N 3.09e-01 9.22e-01    53
205 171 -99 J172229+6601.8 -99 260.62283 66.03087 0.5901  -99 G 9.90e-01 4.31e-01    35
206 286 -99 J172229+6604.9 -99 260.62283 66.08322    -99  -99 N 9.94e-01 6.52e-01    60
207  60 -99 J172229+6558.7  25 260.62403 65.97857    -99  -99 S 9.15e-01 6.64e-02   118
208  97 115 J172229+6555.1  30 260.62427 65.91998    -99  -99 N 7.38e-01 8.07e-01   154
209  23 114 J172231+6602.7 -99 260.63322 66.04645 0.1682  -99 G 1.33e-01 7.08e-01   285
210 253 -99 J172232+6554.4 -99 260.63427 65.90680    -99  -99 N 9.98e-01 9.31e-01    46
211 -99 138 J172232+6538.0 -99 260.63564 65.63376    -99  -99 N 7.08e-01 9.53e-01    38
212 220 -99 J172232+6547.6 -99 260.63689 65.79417    -99  -99 N 8.61e-01 8.97e-01    47
213   5  11 J172233+6550.6  16 260.63987 65.84489 1.3369  -99 Q 2.20e-03 1.28e-04  1796
214 -99 113 J172235+6602.7 -99 260.64988 66.04536    -99  -99 N 9.94e-01 6.71e-01    55
215 100 121 J172236+6552.2 -99 260.65013 65.87075    -99  -99 N 8.98e-01 7.57e-01   198
216 -99 210 J172236+6555.8 -99 260.65165 65.93141    -99  -99 G 1.00e+00 6.95e-01    43
217 238 -99 J172238+6604.2 -99 260.65844 66.07126    -99  -99 N 9.96e-01 6.48e-01    48
218  47  31 J172238+6555.7   6 260.66056 65.92911    -99  -99 N 1.00e+00 1.10e-01   205
219 -99  91 J172238+6549.6 -99 260.66187 65.82826    -99  -99 N 8.17e-01 9.25e-01    35
220 121 169 J172239+6543.7 -99 260.66524 65.72908    -99  -99 N 3.13e-01 1.82e-01   207
221 183 -99 J172240+6554.4 -99 260.66933 65.90773    -99  -99 N 9.35e-01 9.94e-01    62
222  17   3 J172241+6542.6  23 260.67174 65.71137 0.1791  -99 G 9.97e-01 1.65e-09  1019
223  39 -99 J172241+6604.6 -99 260.67246 66.07807    -99  -99 N 1.34e-01 8.57e-01   124
224 197 -99 J172242+6546.1 -99 260.67806 65.76849    -99  -99 N 1.00e+00 7.00e-01    34
225 214 -99 J172242+6550.0 -99 260.67910 65.83468    -99  -99 N 9.99e-01 6.01e-01    45
226 114 194 J172245+6549.7 -99 260.68925 65.82940 0.4991  -99 G 8.64e-01 9.57e-01   150
227  49  15 J172245+6544.2   3 260.69051 65.73788    -99  -99 N 6.04e-01 3.41e-01   342
228 142 -99 J172246+6557.9 -99 260.69262 65.96649    -99  -99 N 7.98e-01 9.90e-01    36
229  69  50 J172246+6548.3  44 260.69321 65.80515    -99  -99 N 1.27e-01 2.65e-01   253
230 167 -99 J172246+6545.2 -99 260.69400 65.75349    -99  -99 N 9.82e-01 8.58e-01    52
231 -99 206 J172246+6535.7 -99 260.69568 65.59641    -99  -99 N 7.37e-01 1.00e+00    33
232 -99 238 J172247+6533.6 -99 260.69838 65.56115    -99  -99 N      -99      -99    34
233  35  29 J172247+6546.6 112 260.69845 65.77779    -99  -99 N 6.32e-01 7.21e-01   406
234 136 -99 J172248+6549.5 -99 260.70082 65.82546 0.4740  -99 G 7.66e-01 9.91e-01    40
235  84 168 J172248+6548.7 -99 260.70237 65.81276    -99  -99 N 5.68e-01 7.61e-01   141
236 260 -99 J172249+6553.9 -99 260.70477 65.89850    -99  -99 N 9.59e-01 8.72e-01    34
237 193  21 J172249+6553.4  76 260.70495 65.89071 0.0011  -99 G 7.70e-01 9.74e-01   123
238 -99  76 J172249+6550.2  78 260.70814 65.83824    -99 1.46 N 9.93e-01 4.64e-01    55
239 186 252 J172250+6557.7 -99 260.71163 65.96191    -99  -99 N 9.10e-01 9.99e-01    80
240 147 -99 J172251+6558.2 -99 260.71323 65.97126    -99  -99 N 9.93e-01 6.99e-01    56
241  99  60 J172251+6600.6  48 260.71529 66.01079    -99  -99 N 7.88e-01 9.59e-01   227
242 107  24 J172251+6547.5 -99 260.71649 65.79297    -99  -99 N 6.08e-02 9.31e-01   300
243 244 -99 J172252+6541.1 -99 260.71688 65.68580    -99  -99 N 9.25e-01 1.00e+00    54
244 202 -99 J172252+6604.9 -99 260.71794 66.08178    -99  -99 N 6.20e-01 9.61e-01    49
245 125 -99 J172252+6543.7 -99 260.71849 65.72888    -99  -99 N 2.90e-01 1.00e+00    50
246 -99  75 J172253+6541.0 -99 260.72096 65.68452    -99  -99 Q 4.01e-01 6.33e-01   153
247 138 -99 J172253+6553.5  33 260.72138 65.89284    -99  -99 N 8.43e-01 9.01e-01    67
248  42 212 J172253+6541.9  60 260.72356 65.69895    -99 0.44 N 8.46e-01 7.76e-01   202
249 -99 192 J172253+6539.2 -99 260.72393 65.65458    -99  -99 N 9.62e-01 9.37e-01    62
250 282 -99 J172253+6554.8 -99 260.72401 65.91452    -99  -99 N 9.28e-01 7.01e-01    39
251 110 275 J172253+6542.3 -99 260.72449 65.70624    -99  -99 S 6.29e-01 9.95e-01   180
252 -99  80 J172254+6548.0 -99 260.72838 65.80121    -99 0.35 N 8.11e-01 9.71e-01   148
253 201 -99 J172255+6547.9 -99 260.73029 65.79879    -99  -99 N 6.69e-01 9.93e-01    52
254  32  39 J172255+6553.4  33 260.73196 65.89016 0.6007  -99 Q 8.19e-01 9.50e-01   382
255 -99 116 J172255+6542.1 -99 260.73288 65.70232    -99  -99 N 9.48e-01 9.89e-01   112
256 -99 184 J172256+6544.8 -99 260.73366 65.74779    -99 0.84 N 1.00e+00 6.39e-01    47
257 -99 265 J172257+6541.0 -99 260.73832 65.68419    -99  -99 N 7.45e-01 9.41e-01    39
258 133 -99 J172257+6542.1 -99 260.73857 65.70237    -99  -99 N 9.32e-01 9.45e-01    66
259 115 -99 J172257+6542.4 -99 260.74009 65.70719 0.1582  -99 G 9.17e-01 8.95e-01    60
260 203 -99 J172257+6554.3  15 260.74060 65.90585    -99  -99 N 9.43e-01 8.39e-01    48
261 -99 139 J172258+6605.0 -99 260.74179 66.08402    -99  -99 N 3.25e-01 9.36e-01    24
262 233 -99 J172258+6604.8 -99 260.74291 66.08048 0.2935  -99 G 7.34e-01 7.33e-01    78
263 -99 161 J172258+6537.9 -99 260.74458 65.63216    -99  -99 N 7.03e-01 9.65e-01   126
264  96 132 J172259+6558.7 -99 260.74669 65.97888    -99  -99 N 7.72e-01 8.75e-01   141
265 -99 181 J172259+6547.5 -99 260.74911 65.79175    -99 1.06 N 2.44e-01 7.52e-01   193
266  10  27 J172300+6554.6  15 260.75260 65.91031    -99  -99 N 6.61e-02 6.94e-01   649
267  88 -99 J172301+6605.0 -99 260.75550 66.08405    -99  -99 N 7.23e-01 2.20e-01   102
268 146 -99 J172301+6549.1 -99 260.75613 65.81857 0.0001  -99 G 3.11e-01 9.79e-01    86
269 179  13 J172301+6548.0 -99 260.75788 65.80040 0.1792  -99 G 8.11e-01 9.78e-01   106
270  24  74 J172302+6541.4 105 260.75950 65.69061 2.1507  -99 Q 2.22e-01 2.07e-01   307
271  81 -99 J172303+6557.5 -99 260.76422 65.95892    -99  -99 N 7.39e-01 9.91e-01    83
272 215 -99 J172303+6602.3 -99 260.76573 66.03839    -99  -99 N 9.67e-01 9.51e-01    58
273  65 -99 J172304+6546.7  52 260.76844 65.77948    -99  -99 N 7.23e-01 7.58e-01    77
274  87 -99 J172305+6547.5 -99 260.77125 65.79168    -99  -99 N 7.84e-01 7.57e-01    70
275 -99 204 J172305+6602.1 -99 260.77397 66.03614    -99  -99 N 7.82e-01 8.83e-01    62
276 -99  25 J172305+6603.5 -99 260.77421 66.05943    -99 0.32 N 8.36e-01 9.51e-01    46
277  76 -99 J172306+6552.5  35 260.77505 65.87582    -99  -99 N 4.87e-01 9.88e-01    79
278 -99 128 J172306+6548.7 -99 260.77586 65.81293    -99 1.81 N 9.35e-01 9.66e-01    49
279  13   9 J172306+6551.3  19 260.77701 65.85518 0.8846  -99 Q 7.16e-01 1.60e-01   572
280 198 -99 J172306+6602.0 -99 260.77843 66.03480    -99  -99 N 9.50e-01 7.57e-01    61
281  54  45 J172306+6546.4  52 260.77880 65.77399 0.6339  -99 Q 3.45e-01 8.71e-01   420
282 111 142 J172307+6557.0 -99 260.78103 65.95067    -99  -99 G 5.92e-01 4.78e-01   162
283 -99   1 J172307+6547.8 -99 260.78170 65.79815    -99  -99 N 8.60e-01 7.85e-01    56
284 -99 108 J172308+6603.5 -99 260.78532 66.05931    -99  -99 N 7.20e-01 9.96e-01    40
285  68 170 J172308+6550.6 -99 260.78683 65.84394    -99  -99 N 9.36e-01 7.65e-01   126
286  63 243 J172308+6552.5  35 260.78718 65.87606    -99  -99 N 8.54e-01 6.07e-01   234
287 -99  89 J172309+6552.2 -99 260.78826 65.87163    -99  -99 N 9.17e-01 7.28e-01   108
288  29  44 J172309+6548.1 -99 260.78848 65.80275 1.6000  -99 Q 6.97e-01 3.46e-01   388
289 -99  93 J172309+6549.2 -99 260.79152 65.82082    -99  -99 N 9.23e-01 9.29e-01    82
290 155 -99 J172311+6554.9 -99 260.79891 65.91508    -99  -99 N 9.82e-01 8.80e-01    51
291 116 -99 J172312+6543.4 -99 260.80156 65.72481    -99  -99 N 9.66e-01 7.60e-01    68
292  19 235 J172312+6603.5 -99 260.80286 66.05852 0.0139  -99 G 1.78e-02 6.49e-02   372
293  67 -99 J172313+6553.0 -99 260.80642 65.88498    -99  -99 N 9.59e-01 7.75e-01   132
294 130 -99 J172313+6555.3 -99 260.80678 65.92192    -99  -99 N 9.92e-01 9.02e-01    70
295 -99 230 J172313+6540.3 -99 260.80679 65.67228    -99  -99 N 8.05e-01 9.99e-01    37
296 -99 191 J172313+6553.1 -99 260.80814 65.88652    -99  -99 N 8.95e-01 8.19e-01   158
297 149 -99 J172313+6541.7 -99 260.80818 65.69612    -99  -99 N 5.27e-01 1.00e+00    51
298 -99  55 J172314+6546.0 -99 260.80852 65.76814    -99  -99 N 1.00e+00 4.68e-01    50
299   1   2 J172314+6547.7   9 260.80910 65.79614 1.4411  -99 Q 8.05e-08 1.43e-03 10699
300 175 253 J172314+6556.1 -99 260.81212 65.93585    -99  -99 N 8.64e-01 6.71e-01   102
301 -99 157 J172315+6538.6 -99 260.81546 65.64334    -99  -99 N 6.17e-01 7.03e-01    46
302 -99 229 J172316+6550.5 -99 260.81743 65.84227    -99  -99 N 7.92e-01 8.97e-01    55
303 -99 226 J172316+6553.8 -99 260.81863 65.89779    -99 0.34 N 8.77e-01 8.81e-01    40
304 274 -99 J172316+6550.4 -99 260.82073 65.84102    -99  -99 N 9.93e-01 9.96e-01    63
305  12   8 J172317+6556.6   5 260.82413 65.94352 0.4949  -99 G 7.59e-05 6.69e-04   937
306 -99 218 J172318+6553.3 -99 260.82556 65.88899    -99  -99 N 9.99e-01 9.41e-01    45
307 195 -99 J172319+6557.9 -99 260.82957 65.96640    -99  -99 N 9.37e-01 9.81e-01    45
308 -99  54 J172320+6539.7 -99 260.83410 65.66212    -99  -99 N 9.23e-01 8.99e-01   108
309 -99 164 J172321+6536.2 -99 260.83776 65.60387    -99 0.13 N 7.44e-01 7.30e-01    31
310 -99 109 J172322+6549.6 -99 260.84197 65.82805    -99 1.61 N 9.98e-01 9.34e-01    42
311 128 -99 J172323+6601.2 -99 260.84780 66.02012    -99  -99 N 8.18e-01 9.23e-01    56
312  59 190 J172323+6558.5 -99 260.84785 65.97537    -99  -99 N 6.61e-01 9.97e-01   151
313 -99 271 J172323+6538.3 -99 260.84929 65.63964    -99  -99 N 9.48e-01 9.97e-01    37
314 248 -99 J172325+6551.2 -99 260.85748 65.85428    -99  -99 N 7.48e-01 9.98e-01    65
315 -99 215 J172326+6551.1 -99 260.85911 65.85282    -99 0.91 N 8.84e-01 9.94e-01    52
316 -99 272 J172326+6538.2 -99 260.85982 65.63776    -99  -99 N 6.73e-01 9.42e-01   105
317   8  28 J172326+6547.2 111 260.86125 65.78808 1.7855  -99 Q 7.40e-03 9.23e-01   864
318  11  35 J172328+6559.2   4 260.86706 65.98726 1.4252  -99 Q 2.39e-04 4.41e-01   664
319 225 -99 J172329+6552.1 -99 260.87153 65.86926    -99  -99 N 9.99e-01 9.11e-01    34
320  70  95 J172329+6541.9 -99 260.87216 65.69922 2.7418  -99 Q 1.66e-01 4.24e-01   218
321 124  41 J172329+6548.7 -99 260.87333 65.81302    -99  -99 N 6.61e-01 1.49e-01   215
322  41 220 J172329+6553.8 -99 260.87462 65.89672 1.1226  -99 Q 2.39e-01 7.97e-01   203
323 -99 256 J172329+6538.1 -99 260.87472 65.63573    -99  -99 N 9.73e-01 6.19e-01    34
324  58  64 J172331+6601.6 -99 260.88120 66.02738 0.5898  -99 G 9.59e-02 7.48e-01   236
325 169 104 J172333+6546.9  46 260.89100 65.78244 0.4031  -99 G 9.07e-01 7.58e-01   154
326 239 -99 J172335+6600.3 -99 260.89618 66.00666    -99  -99 N 7.59e-01 9.94e-01    46
327  14  22 J172335+6549.0  20 260.89721 65.81750 0.7791  -99 G 9.38e-04 9.91e-02   534
328 269 -99 J172335+6543.0 -99 260.89731 65.71767    -99  -99 N 9.78e-01 7.09e-01    43
329 -99 255 J172337+6539.0 -99 260.90618 65.65070    -99  -99 N 9.01e-13 9.93e-01   180
330 229 -99 J172339+6548.4 -99 260.91285 65.80804    -99  -99 N 1.00e+00 3.88e-01    35
331 109 247 J172339+6600.8 -99 260.91347 66.01473    -99  -99 N 4.50e-01 7.74e-01   119
332 226 -99 J172340+6543.6 -99 260.91720 65.72682    -99  -99 N 8.13e-01 9.12e-01    39
333 -99 205 J172341+6601.8 -99 260.92187 66.03063    -99 0.52 N 5.54e-01 6.82e-01    54
334 -99 198 J172341+6539.1 -99 260.92291 65.65243    -99  -99 N 7.53e-01 1.00e+00    38
335  89 141 J172341+6545.2 -99 260.92316 65.75393    -99  -99 G 2.84e-01 5.60e-01   183
336 127 -99 J172341+6551.9 -99 260.92338 65.86644    -99  -99 N 6.10e-01 9.79e-01    59
337 -99 122 J172341+6549.0 -99 260.92393 65.81829    -99  -99 N 9.98e-01 6.45e-01    44
338  48 -99 J172342+6601.8 -99 260.92532 66.03053    -99  -99 N 7.32e-02 6.13e-01    97
339 -99  33 J172342+6545.9 -99 260.92734 65.76557    -99 0.22 N 7.99e-01 9.68e-01    44
340 184 -99 J172343+6541.5 -99 260.93024 65.69318    -99  -99 N 8.55e-01 9.93e-01    35
341  31 257 J172343+6602.5 -99 260.93161 66.04227    -99  -99 N 4.00e-01 7.41e-01   134
342  79  65 J172343+6540.5 -99 260.93185 65.67561 1.0544  -99 Q 4.70e-02 9.85e-01   294
343 126 -99 J172343+6540.9 -99 260.93327 65.68298    -99  -99 N 3.26e-01 8.88e-01    40
344 161 -99 J172344+6553.1 -99 260.93721 65.88617    -99  -99 N 6.15e-01 9.99e-01    50
345 -99 166 J172345+6535.6 -99 260.94033 65.59483    -99  -99 N 2.34e-01 8.43e-01    59
346 -99   6 J172347+6603.0 -99 260.94628 66.05078    -99  -99 N 9.64e-01 4.33e-01   106
347  91 197 J172347+6554.4 -99 260.94769 65.90776 4.1150  -99 Q 5.24e-01 8.49e-01   266
348 -99 213 J172349+6534.1 -99 260.95485 65.56848    -99  -99 N      -99      -99    32
349 159 -99 J172349+6544.7 -99 260.95515 65.74518 0.5919  -99 G 9.12e-01 9.21e-01    54
350  55 222 J172349+6551.7 -99 260.95665 65.86309    -99  -99 N 5.95e-01 9.78e-01   141
351 137 -99 J172349+6554.4 -99 260.95697 65.90768    -99  -99 N 8.56e-01 9.53e-01    56
352  25  30 J172349+6542.9 -99 260.95815 65.71590    -99  -99 N 7.75e-01 5.05e-01   568
353 150 -99 J172349+6549.3 -99 260.95817 65.82235    -99  -99 N 9.96e-01 7.61e-01    36
354 151 -99 J172350+6602.0 -99 260.96230 66.03481    -99  -99 N 9.48e-01 6.30e-01    68
355 153 -99 J172350+6544.3 -99 260.96235 65.73834    -99  -99 N 9.95e-01 9.24e-01    59
356   7  58 J172351+6550.0  43 260.96533 65.83485 0.6726  -99 Q 2.30e-08 2.72e-01   673
357  75  79 J172351+6545.8 -99 260.96630 65.76379    -99  -99 N 8.42e-01 9.50e-01   227
358 -99 120 J172352+6543.0  86 260.96794 65.71777    -99 0.32 N 8.16e-01 9.14e-01    42
359 -99 111 J172352+6602.0 -99 260.96849 66.03440    -99  -99 N 4.44e-01 6.78e-01    52
360 259 -99 J172352+6604.9 -99 260.97014 66.08219    -99  -99 N      -99      -99    39
361   9  20 J172353+6603.0 110 260.97416 66.05023 0.7831  -99 Q 3.07e-03 6.01e-02  1069
362 129 207 J172354+6603.4 -99 260.97601 66.05711    -99  -99 N 5.90e-01 8.08e-01    97
363 -99  42 J172354+6534.3 -99 260.97660 65.57261    -99 0.48 N      -99      -99   184
364 -99   4 J172355+6600.5 -99 260.97965 66.00968    -99  -99 G 9.98e-01 9.72e-01   107
365 143 172 J172355+6542.7 -99 260.98179 65.71216    -99  -99 G 9.53e-01 9.08e-01   160
366 -99 140 J172356+6538.6 -99 260.98563 65.64473    -99  -99 N 9.46e-01 5.68e-01    39
367 141  40 J172356+6549.4  17 260.98668 65.82446    -99  -99 N 4.88e-01 9.09e-01   180
368 -99 106 J172358+6549.1 -99 260.99231 65.81963    -99  -99 N 1.00e+00 7.71e-01    44
369 212 -99 J172358+6601.9 -99 260.99268 66.03250    -99  -99 N 9.38e-01 7.84e-01    72
370 -99 130 J172358+6538.9 -99 260.99315 65.64845    -99  -99 N 1.90e-01 5.11e-01   159
371 270 -99 J172400+6604.9 -99 261.00007 66.08312 0.2712  -99 G      -99      -99    45
372  38  23 J172400+6542.1 102 261.00113 65.70211 1.6954  -99 Q 7.75e-02 7.12e-01   802
373  30  48 J172400+6557.6 -99 261.00265 65.96073 1.1927  -99 Q 3.97e-02 2.77e-01   448
374 249 -99 J172401+6543.6 -99 261.00535 65.72757    -99  -99 N 8.11e-01 1.00e+00    35
375   4  12 J172401+6600.5   1 261.00660 66.00962 0.8918  -99 Q 7.93e-04 7.92e-01  1770
376 -99  19 J172402+6538.3  91 261.00960 65.63860    -99  -99 N 7.73e-01 6.93e-01   281
377 279 -99 J172403+6552.2 -99 261.01652 65.87056    -99  -99 N 9.88e-01 9.99e-01    42
378  36  26 J172405+6550.5   8 261.02193 65.84259    -99  -99 N 6.57e-01 3.20e-01   336
379 205  43 J172407+6543.9  14 261.03328 65.73184    -99  -99 G 9.50e-01 7.96e-01   135
380 156 -99 J172408+6546.2 -99 261.03516 65.77165    -99  -99 N 8.91e-01 8.18e-01    60
381 -99 158 J172408+6535.9 -99 261.03634 65.59940    -99  -99 N 9.77e-01 8.98e-01    37
382 -99 225 J172408+6549.5 -99 261.03685 65.82599    -99  -99 G 7.92e-01 9.64e-01    50
383 -99 152 J172409+6549.6  80 261.03899 65.82798    -99  -99 N 4.24e-01 7.66e-01   120
384 -99 147 J172409+6552.1 -99 261.04011 65.86980    -99  -99 N 7.32e-01 9.76e-01    38
385  86 -99 J172410+6549.5 -99 261.04296 65.82557    -99  -99 N 4.65e-01 9.42e-01   118
386  57  71 J172410+6602.4 -99 261.04555 66.04058    -99  -99 N 4.84e-01 2.95e-01   240
387 222 -99 J172411+6556.4 -99 261.04695 65.94050    -99  -99 N 1.00e+00 8.92e-01    49
388 277 -99 J172411+6602.0 -99 261.04807 66.03468    -99  -99 N 7.28e-01 4.65e-01    46
389 -99 163 J172411+6540.1 -99 261.04974 65.66834    -99  -99 N 8.21e-01 7.41e-01   107
390 245 -99 J172412+6549.4 -99 261.05313 65.82489    -99  -99 N 9.83e-01 1.00e+00    38
391 -99 100 J172412+6543.4 -99 261.05336 65.72360    -99  -99 N 9.95e-01 9.61e-01    38
392  92 276 J172413+6555.4 -99 261.05641 65.92455    -99  -99 N 3.54e-01 8.67e-01   266
393 -99 146 J172414+6547.1 -99 261.05941 65.78544    -99 0.29 N 9.43e-01 9.89e-01    42
394 -99 160 J172414+6559.8 -99 261.06098 65.99768    -99  -99 N 9.86e-01 2.06e-01    63
395 208 -99 J172415+6543.9 -99 261.06267 65.73203    -99  -99 N 9.72e-01 9.99e-01    53
396 227 -99 J172415+6546.8 -99 261.06399 65.78113    -99  -99 N 7.40e-01 8.73e-01    38
397  51  59 J172416+6548.8  11 261.06943 65.81464 0.3759  -99 G 5.56e-01 5.36e-01   198
398 164 -99 J172416+6556.4 -99 261.06948 65.94002    -99  -99 N 6.55e-01 7.97e-01    54
399 -99 123 J172417+6556.3 -99 261.07163 65.93840    -99  -99 N 7.83e-01 8.12e-01   114
400 252 -99 J172417+6552.9 -99 261.07478 65.88187    -99  -99 N 9.94e-01 9.33e-01    50
401 204 -99 J172418+6556.0 -99 261.07791 65.93490    -99  -99 N 9.78e-01 9.85e-01    59
402 255 -99 J172419+6547.4 -99 261.08093 65.79100    -99  -99 N 1.00e+00 9.25e-01    58
403 -99 150 J172419+6547.1 -99 261.08106 65.78509    -99 0.41 N 8.96e-01 9.62e-01    37
404 187 -99 J172421+6605.5 -99 261.08941 66.09188    -99  -99 N      -99      -99    50
405  95  62 J172421+6546.8 -99 261.08952 65.78118    -99  -99 N 8.78e-01 8.72e-01   153
406  64 -99 J172421+6548.7  11 261.09036 65.81277 0.8371  -99 Q 4.96e-01 4.70e-01   116
407 -99 167 J172421+6549.0 -99 261.09043 65.81818    -99  -99 N 8.06e-01 9.74e-01    51
408 189 -99 J172426+6555.7 -99 261.11122 65.92893    -99  -99 N 8.79e-01 8.72e-01    46
409 285 -99 J172426+6542.6 -99 261.11150 65.71038    -99  -99 N 9.83e-01 9.29e-01    42
410 -99 159 J172429+6541.1 -99 261.12239 65.68626    -99  -99 N 3.38e-01 8.40e-02    77
411 -99 112 J172429+6555.6 -99 261.12433 65.92810    -99  -99 N 9.62e-01 8.46e-01    59
412  61 127 J172431+6546.7  84 261.12926 65.77892    -99  -99 N 3.94e-01 9.98e-01   211
413 -99  56 J172431+6539.9 108 261.12964 65.66646    -99  -99 N 6.27e-01 5.75e-01   258
414 266 -99 J172432+6545.6 -99 261.13741 65.76123    -99  -99 N 9.59e-01 9.97e-01    49
415 172 -99 J172434+6559.9 -99 261.14466 65.99884    -99  -99 N 5.99e-01 9.67e-01    43
416 154 186 J172435+6549.6 -99 261.14819 65.82814 0.0064  -99 G 3.57e-01 9.01e-01   147
417 -99 201 J172436+6548.5 -99 261.15080 65.80866    -99  -99 N 8.67e-01 9.69e-01    37
418 199 -99 J172436+6548.4 -99 261.15275 65.80726    -99  -99 N 3.67e-01 1.00e+00    31
419 271 -99 J172437+6547.7 -99 261.15432 65.79639    -99  -99 N 1.00e+00 8.55e-01    39
420 180 -99 J172439+6603.3 -99 261.16288 66.05642    -99  -99 N      -99      -99    41
421 -99 195 J172440+6538.8 -99 261.16801 65.64701    -99  -99 N 2.60e-02 1.00e+00   107
422  20 -99 J172441+6556.7 -99 261.17156 65.94645    -99  -99 N 3.20e-06 9.54e-01   196
423 -99 136 J172441+6542.9 -99 261.17203 65.71562    -99 0.84 N 8.64e-01 4.72e-01    36
424 -99 148 J172445+6541.0 -99 261.19028 65.68340    -99  -99 N 4.73e-01 2.48e-01    27
425 -99 268 J172446+6541.9 104 261.19330 65.69865    -99  -99 N 6.16e-01      -99    58
426 -99 154 J172446+6543.5 -99 261.19431 65.72639    -99  -99 N 8.35e-01 8.18e-01    33
427 -99 196 J172449+6542.7 -99 261.20464 65.71298    -99  -99 N 9.04e-01 3.90e-01    25
428 -99 219 J172450+6543.9 -99 261.20883 65.73298    -99  -99 N 4.57e-01 8.88e-01    65
429 224 -99 J172450+6554.8 -99 261.20948 65.91401 0.8256  -99 G 3.21e-01 9.66e-01    35
430 192 -99 J172452+6551.0 -99 261.21803 65.85159    -99  -99 N 1.00e+00 8.77e-01    50
431 -99 264 J172453+6547.5 -99 261.22486 65.79229    -99  -99 N 9.52e-01 9.88e-01    36
432 -99  92 J172454+6555.8 -99 261.22880 65.93009    -99  -99 N 1.00e+00 7.67e-01    51
433 -99  18 J172455+6543.2 106 261.22926 65.72101    -99 0.39 N 8.79e-01 4.43e-01   240
434 -99 232 J172455+6545.3 -99 261.23040 65.75640    -99  -99 N 9.03e-01 6.32e-01    36
435 -99 274 J172456+6557.1 -99 261.23526 65.95220    -99 0.51 N 8.63e-01 8.19e-01    48
436 -99 241 J172457+6556.3 -99 261.24039 65.93891    -99  -99 N 9.13e-01 4.80e-01    41
437 210 -99 J172458+6558.6 -99 261.24186 65.97797    -99  -99 N 1.25e-01 9.56e-01    46
438 -99  99 J172458+6552.9 -99 261.24465 65.88208    -99  -99 N 9.99e-01 6.04e-01    65
439 -99 214 J172459+6547.7 -99 261.24905 65.79610    -99  -99 N 7.81e-01 7.75e-01    35
440 -99 189 J172500+6549.9 -99 261.25052 65.83196    -99  -99 N 9.73e-01 9.63e-01    48
441 -99 236 J172502+6557.6 -99 261.25910 65.96095    -99  -99 N      -99 4.73e-01    34
442 174 -99 J172504+6551.8 -99 261.26847 65.86460    -99  -99 N 4.46e-01 6.06e-01    43
443 265 -99 J172509+6547.0 -99 261.28785 65.78336    -99  -99 N      -99 3.40e-01    27
444 -99 137 J172514+6554.9 -99 261.30994 65.91614    -99  -99 N      -99 6.34e-01    35
445 -99 173 J172514+6551.8 -99 261.31192 65.86386    -99  -99 N 8.54e-01 8.91e-01    47
446 -99 199 J172515+6550.9 -99 261.31269 65.84847    -99  -99 N 3.88e-01 7.93e-01    56
447 -99 119 J172516+6553.4 -99 261.31914 65.89109    -99  -99 N 8.28e-01 6.34e-01    76
448 -99 176 J172516+6549.5 -99 261.32053 65.82614    -99  -99 N      -99 7.27e-01   102
449 -99 171 J172517+6547.7 -99 261.32149 65.79612    -99  -99 N      -99      -99    45
450 -99 260 J172519+6548.0 -99 261.33156 65.80058    -99  -99 N      -99      -99    34
451 -99 267 J172519+6549.2 -99 261.33317 65.82112    -99  -99 N      -99      -99    72
452 -99 209 J172520+6552.0 -99 261.33339 65.86806    -99  -99 N 5.39e-01      -99    52
453 -99 188 J172523+6552.4 -99 261.34905 65.87416    -99  -99 N      -99      -99   102


==> nustar_catalog.csv <==
1,J172401+6600.5,2,10,375,261.0062,66.0085,0.8918,-99,Q,5.97e-01,8.87e-01,7.68e-01,11.58, 0.14,255
2,J172129+6551.2,14,23,-99,260.3713,65.8540,-99,-99,N,9.01e-01,9.78e-01,7.54e-01,-99,-99,187
3,J172246+6544.3,19,38,227,260.6944,65.7387,-99,-99,N,3.39e-01,9.76e-01,5.16e-01,11.20, 0.10,437
4,J172328+6559.2,20,12,318,260.8686,65.9867,1.4252,-99,Q,9.88e-02,7.01e-01,2.65e-01,11.00, 0.71,192
5,J172316+6556.7,21,14,305,260.8167,65.9464,0.4949,-99,G,1.69e-01,3.13e-01,6.63e-02,11.31,-2.10,350
6,J172236+6555.6,22,16,218,260.6527,65.9271,-99,0.56,N,9.85e-01,9.94e-01,9.53e-01,-99,-99,406
7,J172141+6555.1,24,71,108,260.4235,65.9190,0.5233,-99,Q,9.58e-01,6.38e-01,6.41e-01,10.85, 0.32,451
8,J172403+6550.6,26,31,378,261.0156,65.8439,-99,-99,N,6.89e-01,8.92e-01,7.97e-01,10.65,-1.12,193
9,J172313+6547.8,29,28,299,260.8072,65.7975,1.4411,-99,N,2.66e-10,2.14e-04,6.66e-16,11.66, 2.71,4412
10,J172145+6550.3,30,26,122,260.4383,65.8392,-99,-99,N,8.21e-01,7.85e-01,8.28e-01,-99,-99,202
11,J172416+6548.9,31,54,406,261.0688,65.8152,0.3759,-99,G,9.55e-01,9.94e-01,9.91e-01,11.25,-0.75,367
12,J172209+6545.3,35,34,160,260.5379,65.7561,-99,-99,N,9.90e-01,9.23e-01,9.74e-01,-99,-99,246
13,J172219+6544.3,36,32,193,260.5797,65.7385,1.0190,-99,Q,5.08e-01,9.26e-01,9.28e-01,10.99, 0.51,248
14,J172408+6543.9,37,42,379,261.0350,65.7326,-99,0.46,N,8.81e-01,9.96e-01,9.88e-01,10.96, 0.64,183
15,J172259+6554.6,41,19,266,260.7465,65.9101,-99,-99,N,7.27e-01,9.94e-01,8.15e-01,11.31, 0.43,332
16,J172233+6550.9,43,25,213,260.6384,65.8485,1.3369,-99,Q,4.96e-01,2.94e-01,3.65e-01,11.14, 0.51,443
17,J172356+6549.7,45,68,367,260.9855,65.8289,-99,1.75,N,9.84e-01,9.04e-01,9.72e-01,11.18, 0.31,530
18,J172241+6539.7,48,69,-99,260.6718,65.6629,-99,-99,N,9.33e-01,8.64e-01,8.59e-01,-99,-99,191
19,J172306+6551.3,53,72,279,260.7752,65.8562,0.8846,-99,Q,5.15e-01,4.05e-01,8.18e-02,10.35,-0.91,1043
20,J172333+6548.9,54,55,327,260.8888,65.8167,0.7791,-99,G,8.99e-02,7.52e-01,8.38e-01,11.25,-0.53,365
21,J172143+6546.1,55,56,111,260.4313,65.7688,0.7813,-99,Q,2.94e-01,8.83e-01,4.03e-01,10.93, 0.96,1067
22,J172157+6544.3,57,59,148,260.4916,65.7390,-99,-99,N,9.34e-01,9.28e-01,9.63e-01,-99,-99,197
23,J172241+6542.7,58,75,222,260.6730,65.7127,0.1791,-99,G,1.72e-03,1.23e-01,2.39e-04,10.72,-0.22,1526
24,J172207+6603.5,1,-99,-99,260.5307,66.0599,-99,-99,N,4.18e-02,5.76e-01,4.29e-02,-99,-99,44
25,J172227+6558.8,3,-99,207,260.6156,65.9802,-99,-99,S,7.49e-01,5.53e-01,8.59e-01,11.19, 2.24,100
26,J172259+6558.1,4,-99,-99,260.7499,65.9687,-99,-99,N,5.72e-01,9.52e-01,5.49e-01,-99,-99,112
27,J172144+6557.6,5,-99,-99,260.4348,65.9613,-99,-99,N,4.14e-01,9.29e-01,6.15e-01,-99,-99,74
28,J172205+6557.2,6,-99,154,260.5220,65.9540,-99,-99,N/A,4.46e-01,8.81e-01,5.09e-01, 9.38, 1.10,274
29,J172152+6556.0,7,-99,134,260.4687,65.9348,0.2699,-99,G,9.38e-01,8.07e-01,7.07e-01,11.27, 2.07,79
30,J172229+6555.4,8,-99,208,260.6229,65.9235,-99,-99,N/A,8.99e-01,8.71e-01,6.33e-01,10.83, 3.09,91
31,J172445+6552.9,9,-99,-99,261.1881,65.8817,-99,-99,N,4.79e-01,3.00e-01,6.28e-02,-99,-99,66
32,J172210+6553.2,10,-99,172,260.5447,65.8878,-99,-99,N/A,8.95e-01,9.81e-01,5.38e-01,10.11,-0.32,98
33,J172255+6553.4,11,-99,254,260.7318,65.8902,0.6007,-99,Q,9.92e-01,9.96e-01,9.96e-01, 8.82,-0.94,136
34,J172151+6552.7,12,-99,129,260.4662,65.8795,-99,-99,N/A,1.00e+00,9.66e-01,9.73e-01,10.66, 1.64,135
35,J172308+6552.3,13,-99,286,260.7837,65.8725,-99,-99,N/A,9.89e-01,6.58e-01,8.82e-01,-99,-99,146
36,J172209+6547.4,15,-99,163,260.5392,65.7902,-99,-99,N/A,9.23e-01,9.88e-01,9.46e-01,11.21, 0.13,113
37,J172424+6546.2,16,-99,-99,261.1035,65.7706,-99,-99,N,6.31e-01,9.11e-01,6.91e-01,-99,-99,66
38,J172354+6543.4,17,-99,-99,260.9785,65.7236,2.2508,-99,Q,5.77e-01,8.34e-01,2.94e-01,-99,-99,90
39,J172136+6543.2,18,-99,-99,260.4039,65.7209,-99,-99,N,9.72e-01,8.44e-01,8.37e-01,-99,-99,60
40,J172159+6554.4,23,-99,144,260.4959,65.9075,0.4949,-99,G,9.29e-01,9.93e-01,9.66e-01,-99,-99,125
41,J172446+6551.5,25,-99,-99,261.1945,65.8592,-99,-99,N/A,1.14e-01,4.06e-01,5.04e-02,-99,-99,114
42,J172205+6550.0,27,-99,-99,260.5236,65.8345,0.5233,-99,Q,8.64e-01,9.91e-01,8.47e-01,-99,-99,114
43,J172351+6550.2,28,-99,356,260.9657,65.8369,-99,-99,N,8.97e-01,9.55e-01,8.26e-01,-99,-99,206
44,J172246+6548.4,32,-99,229,260.6956,65.8082,1.4411,-99,Q,7.12e-01,9.92e-01,8.53e-01,-99,-99,157
45,J172427+6548.6,33,-99,-99,261.1155,65.8101,-99,-99,N/A,3.04e-01,9.30e-01,3.56e-01, 8.52,-2.76,183
46,J172332+6546.8,34,-99,325,260.8855,65.7817,0.3759,-99,G,8.79e-01,9.97e-01,8.61e-01,-99,-99,82
47,J172401+6538.1,38,-99,-99,261.0063,65.6355,0.4031,-99,G,3.01e-02,2.13e-01,7.23e-02, 8.12,-0.36,49
48,J172248+6600.8,39,-99,241,260.7026,66.0144,-99,-99,N,9.27e-01,1.17e-01,7.14e-01,-99,-99,65
49,J172357+6555.3,40,-99,-99,260.9911,65.9230,1.0190,-99,Q,9.39e-01,3.13e-01,3.26e-01, 4.88,-5.09,126
50,J172413+6552.2,42,-99,-99,261.0543,65.8703,-99,-99,N,1.00e+00,8.27e-01,9.71e-01,-99,-99,111
51,J172252+6550.7,44,-99,-99,260.7187,65.8451,-99,-99,N,1.00e+00,7.13e-01,9.01e-01,-99,-99,173
52,J172304+6546.4,46,-99,281,260.7691,65.7741,-99,-99,N/A,5.50e-01,8.79e-01,7.92e-01, 9.35,-2.17,264
53,J172304+6549.3,47,-99,-99,260.7672,65.8219,-99,-99,N,9.43e-01,8.44e-01,8.09e-01,-99,-99,241
54,J172355+6555.9,49,-99,-99,260.9828,65.9325,-99,-99,N,9.71e-01,6.72e-01,4.81e-01,-99,-99,103
55,J172312+6555.7,50,-99,-99,260.8019,65.9298,-99,-99,N/A,9.38e-01,9.89e-01,9.85e-01,11.20, 0.53,114
56,J172213+6556.9,51,-99,183,260.5573,65.9486,0.6339,-99,Q,9.52e-01,6.07e-01,6.04e-01,-99,-99,162
57,J172317+6553.7,52,-99,-99,260.8238,65.8957,-99,-99,N/A,5.74e-01,9.05e-01,6.42e-01,11.24,-0.58,120
58,J172215+6545.8,56,-99,-99,260.5662,65.7643,-99,-99,N,9.56e-01,8.72e-01,9.13e-01,-99,-99,82
59,J172313+6542.3,59,-99,-99,260.8075,65.7052,-99,-99,N,9.33e-01,6.89e-01,8.41e-01,-99,-99,111
60,J172254+6541.9,60,-99,248,260.7262,65.6990,0.8846,-99,Q,7.38e-01,7.51e-01,6.72e-01,10.15, 0.09,105
61,J172143+6606.2,-99,1,-99,260.4301,66.1048,-99,-99,N,5.09e-01,9.19e-02,4.73e-02,-99,-99,69
62,J172454+6605.5,-99,2,-99,261.2256,66.0922,-99,-99,N,-99,-99,-99,-99,-99,50
63,J172151+6604.8,-99,3,-99,260.4659,66.0817,0.9130,-99,Q,8.32e-02,4.32e-02,5.17e-03,10.03, 0.63,181
64,J172450+6603.8,-99,4,-99,261.2084,66.0642,-99,-99,N,5.85e-02,5.34e-01,2.78e-01,-99,-99,54
65,J172205+6604.0,-99,5,-99,260.5217,66.0682,-99,-99,N,8.91e-01,5.64e-01,4.89e-01,10.71, 2.46,89
66,J172237+6602.8,-99,6,-99,260.6549,66.0473,-99,-99,N,5.82e-01,2.53e-01,3.16e-01,-99,-99,58
67,J172307+6602.6,-99,7,-99,260.7794,66.0440,-99,-99,N,5.00e-01,5.42e-01,2.47e-01,-99,-99,68
68,J172412+6602.3,-99,8,-99,261.0518,66.0399,-99,-99,N,4.03e-01,9.25e-01,5.51e-01,-99,-99,87
69,J172426+6602.1,-99,9,-99,261.1106,66.0350,-99,-99,N,7.26e-01,8.07e-01,5.44e-01,-99,-99,74
70,J172148+6559.8,-99,11,127,260.4506,65.9976,-99,0.63,N,7.83e-01,7.60e-01,6.71e-01,11.41,-0.46,109
71,J172208+6557.0,-99,13,161,260.5368,65.9514,-99,-99,N,7.58e-01,9.65e-01,5.30e-01,10.84,-0.27,130
72,J172043+6557.0,-99,15,-99,260.1800,65.9509,-99,-99,N,9.35e-01,8.72e-01,9.90e-01,-99,-99,92
73,J172450+6555.4,-99,17,-99,261.2084,65.9242,-99,-99,N,9.52e-02,6.93e-02,5.20e-03,-99,-99,84
74,J172343+6555.7,-99,18,-99,260.9322,65.9286,0.3768,-99,G,5.76e-01,8.64e-01,2.17e-01,-99,-99,133
75,J172154+6555.7,-99,20,-99,260.4752,65.9294,0.2699,-99,G,7.09e-01,7.93e-01,3.63e-01,-99,-99,105
76,J172251+6553.4,-99,21,237,260.7166,65.8917,0.0011,-99,G,6.52e-01,8.67e-01,7.67e-01, 5.60,-10.14,88
77,J172431+6551.6,-99,22,-99,261.1308,65.8609,-99,-99,N,9.97e-01,9.14e-01,7.44e-01,-99,-99,78
78,J172452+6551.1,-99,24,238,261.2176,65.8525,-99,-99,N,7.89e-01,8.64e-01,6.30e-01,-99,-99,102
79,J172247+6550.3,-99,27,-99,260.6969,65.8391,-99,1.46,N,6.40e-01,8.05e-01,2.90e-01,-99,-99,110
80,J172407+6549.8,-99,29,383,261.0322,65.8303,-99,-99,N,9.60e-01,8.47e-01,6.40e-01,-99,-99,97
81,J172210+6548.0,-99,30,-99,260.5440,65.8005,-99,-99,N,8.06e-01,9.36e-01,9.76e-01,-99,-99,112
82,J172220+6545.7,-99,33,-99,260.5844,65.7617,-99,-99,N,9.71e-01,8.34e-01,7.43e-01,-99,-99,103
83,J172059+6545.1,-99,35,51,260.2470,65.7524,2.2517,-99,Q,4.02e-01,9.90e-01,7.19e-01,-99,-99,105
84,J172433+6546.7,-99,36,412,261.1384,65.7796,-99,-99,N,6.94e-01,5.83e-01,5.18e-01,-99,-99,91
85,J172302+6543.0,-99,37,-99,260.7593,65.7176,-99,-99,N,3.99e-01,8.77e-01,3.25e-01,-99,-99,135
86,J172352+6542.9,-99,39,358,260.9668,65.7156,-99,0.32,N,5.40e-01,9.26e-01,7.46e-01,11.20, 0.82,171
87,J172225+6542.1,-99,40,-99,260.6067,65.7017,-99,-99,N,6.80e-01,9.53e-01,6.32e-01,-99,-99,93
88,J172140+6543.3,-99,41,-99,260.4205,65.7230,1.0811,-99,G,9.65e-01,9.33e-01,8.12e-01,-99,-99,105
89,J172344+6543.4,-99,43,-99,260.9353,65.7238,-99,-99,N,7.18e-01,7.14e-01,8.68e-01,-99,-99,112
90,J172000+6539.6,-99,44,-99,260.0025,65.6611,-99,-99,N,-99,-99,-99,-99,-99,48
91,J172401+6538.4,-99,45,376,261.0064,65.6411,-99,-99,N,9.03e-01,7.14e-01,9.88e-01, 9.55,-0.19,170
92,J172213+6538.2,-99,46,-99,260.5561,65.6374,-99,-99,N,2.44e-01,2.71e-01,3.33e-02,-99,-99,50
93,J172423+6605.4,-99,47,-99,261.0959,66.0910,-99,-99,N,7.22e-01,3.69e-01,5.14e-01,-99,-99,58
94,J172338+6603.4,-99,48,-99,260.9089,66.0577,-99,-99,N,7.32e-01,6.15e-01,2.38e-01,-99,-99,72
95,J172048+6559.8,-99,49,-99,260.2038,65.9974,-99,-99,N,1.97e-02,5.92e-01,5.43e-02,-99,-99,286
96,J172433+6556.0,-99,50,-99,261.1399,65.9339,-99,-99,N,1.62e-01,8.35e-01,3.38e-01,-99,-99,107
97,J172351+6553.8,-99,51,-99,260.9640,65.8979,-99,-99,N,5.12e-01,9.03e-01,6.77e-01,-99,-99,127
98,J172208+6555.0,-99,52,164,260.5340,65.9173,-99,-99,N,3.41e-01,9.85e-01,1.67e-01,-99,-99,115
99,J172032+6553.5,-99,53,10,260.1348,65.8919,1.4216,-99,Q,9.07e-01,9.76e-01,7.60e-01,11.20, 1.25,131
100,J172023+6545.8,-99,57,6,260.0987,65.7634,-99,-99,N,5.00e-01,1.04e-01,8.53e-02,-99,-99,183
101,J172404+6545.3,-99,58,-99,261.0168,65.7558,-99,-99,N,8.55e-01,9.84e-01,9.43e-01,-99,-99,91
102,J172401+6542.2,-99,60,372,261.0050,65.7046,1.6954,-99,Q,8.36e-01,9.24e-01,7.72e-01,10.70, 0.70,67
103,J172108+6544.0,-99,61,68,260.2857,65.7342,1.1250,-99,Q,8.59e-01,9.16e-01,9.40e-01,10.09, 1.45,149
104,J172446+6542.0,-99,62,425,261.1925,65.7010,-99,-99,N,3.60e-01,7.78e-01,2.14e-01,11.27, 0.42,96
105,J172301+6541.4,-99,63,270,260.7545,65.6916,2.1507,-99,Q,8.18e-01,9.66e-01,9.02e-01,11.87, 1.14,64
106,J172454+6543.3,-99,64,433,261.2276,65.7221,-99,0.39,N,7.57e-01,9.22e-01,9.95e-01,11.25, 2.33,151
107,J172103+6540.8,-99,65,55,260.2654,65.6801,-99,-99,N,7.03e-01,8.73e-01,8.74e-01,11.96, 3.01,118
108,J172432+6540.0,-99,66,413,261.1341,65.6676,-99,-99,N,4.29e-02,6.50e-01,5.75e-02,-99,-99,77
109,J172046+6538.1,-99,67,31,260.1953,65.6361,-99,-99,N,6.15e-01,3.41e-01,3.78e-01,11.63, 1.26,54
110,J172353+6603.1,-99,70,361,260.9728,66.0522,0.7831,-99,Q,4.15e-01,1.73e-01,1.57e-01, 8.94, 0.63,279
111,J172327+6547.4,-99,73,317,260.8638,65.7900,1.7767,-99,Q,7.14e-01,6.50e-01,3.09e-01,11.60, 1.34,235
112,J172250+6546.5,-99,74,233,260.7091,65.7763,-99,-99,N,9.93e-01,7.87e-01,7.96e-01,10.36, 0.69,112


==> ref1.txt <==
This paper presents a variability study of the 112 NuSTAR and 453 XMM‑Newton sources detected in the NEP‑TDF field, spanning a significant temporal baseline and based solely on X‑ray photometric data. The spectral analysis is solid, and the variability methodology follows the approach developed in Zhao et al. (2024). Despite the limited statistcs, the authors attempt to provide useful insights into the long‑term X‑ray variability of AGN by comparing the properties of the variable and non‑variable subsamples, including luminosities, star‑formation rates, and stellar masses. My major concern focuses on the discussion, where the presentation and interpretation of the results feel incomplete and would benefit from clarification. Overall, the paper contains useful material and is worth publishing once these issues are addressed.


1. It would be helpful if the authors could revise or expand the Introduction to include a more focused discussion of AGN variability and the techniques required when working in the low‑count regime. As it stands, the first part of the Introduction does not seem fully aligned with the time‑domain analysis presented later in the paper.

2. For the NuSTAR sample, the authors adopt a threshold of p = 0.01 to identify variable sources. This value is chosen so that, statistically, only about one source out of the 112 NuSTAR detections would be expected to be a false positive. For the XMM‑Newton sample they apply a more stringent threshold of p = 0.002, again selected so that only about one source out of the 453 XMM detections would be expected to be a false positive. As a result, the variability properties inferred for the two samples may not be directly comparable: a lower p‑value threshold can preferentially select sources with stronger variability and/or higher X‑ray luminosity (and therefore smaller photometric uncertainties). This note does not affect the results of the paper, but I think it should be mentioned in the text for completeness, particularly in Section 5.3 where the results from the two missions are combined.

3. In Section 5.1 the authors compare their results with the variable sources discovered with HST in the JWST North Ecliptic Pole Time‑domain Field. They report two X‑ray counterparts among the 190 HST variable sources, and no matches among the 12 transient sources. A brief explanation of the cross‑matching methodology would be useful here. With only two matches, it is difficult to draw conclusions, but the authors should comment on the origin of this very low matching fraction and discuss possible reasons for it.

4. In Section 5.2 the authors compare the star‑formation rates, stellar masses, and AGN fractions of the 10 variable AGN in their sample with the properties of the full non‑variable population. It is not entirely clear whether these 10 sources correspond to the XMM‑Newton variable AGN with known redshifts; clarification on this point would be helpful. The results presented in Fig. 5 show a clear concentration of the variable sources at higher stellar masses, while no other significant differences are apparent. The authors could comment on this trend and discuss its origin. Is this a selection effect? For example, differences in X‑ray luminosity could produce such a result: if the variable subsample is systematically brighter in X‑rays than the non‑variable population, one would also expect their host galaxies to have higher stellar masses.


5. In Section 5.3 the authors present a potential trend in both the NuSTAR and XMM‑Newton samples between the presence of variability and the X‑ray luminosity. Some discussion of how their methodology for selecting variable sources may affect this trend is needed. In my view, applying a p‑value preferentially selects sources with smaller photometric uncertainties and therefore, indirectly, brighter X‑ray sources. This effect could contribute to the observed trend and should be discussed in the text. An additional comment concerns the luminosity estimation. It is not clear how the luminosity of the variables is computed-specifically, whether it corresponds to the average over all observations. This should be clearly stated in the text.

6. In Section 5.4 the authors explore the properties of variability at different timescales. Their main result suggests that, while variability is detected on one‑year timescales, it is most likely to be observed on timescales ≳4 years. Could the authors estimate the average luminosity in each timescale bin and assess whether luminosity differences contributes to the observed trend (see also the Figures 6 and 7) More importantly, although I agree with the qualitative conclusion, I am not convinced that it is clearly justified by the data. The authors should quantify their statement "While we find variability on one‑year timescales, we are most likely to detect variability on timescales ≳4 years." For example, what are the uncertainties on the estimated fractions? Is the trend seen in Fig. 9 consistent with a constant model? Given the large errors, I believe it could be.


7. Later in this section the authors explain the observed trend as "red noise," where AGN exhibit larger‑amplitude variability on longer timescales. This is certainly a plausible explanation. However, I find it somewhat inconsistent with the subsequent discussion, where the authors present possible physical mechanisms responsible for the variability. If the observed trend (1) is statistically supported by the data and (2) is attributed to red noise, then these results naturally point toward specific mechanisms that could explain its origin. Moreover, the authors claim that determining the dominant mechanism for AGN variability requires detailed spectral analysis. While this is indeed a very effective approach (particularly for photon‑rich sources), it is not entirely the only option here. Insights into the nature of the variability could also be obtained by studying plots similar to Fig. 9 or by comparing variability properties across different energy bands. I am not suggesting that the authors should perform this analysis in the present paper (especially if they plan to include it in a forthcoming work), but it would be useful to at least mention these possibilities in the text. Also, the discussion on the relation between variability at different timescales and the physical mechanisms that drive it seems somewhat incomplete and given that the data do not allow the authors to probe variability on 10‑day timescales, this paragraph could, in my opinion, be omitted or modified.

8. Table 4 TELESCOPE: XMM-NEWTON BAND: 2-10 99%→90%

9. In Section 5.5 the authors compare their findings on the identification of variable sources with previous X‑ray studies. Their main result is that the applied method yields an overall significantly lower fraction of variable sources. This is due to the lower statistics of their sample, and indeed, when correcting for this by considering only the bright sources, the resulting fraction becomes fully consistent with previous findings. Are there observational strategies or analysis approaches that could maximize the efficiency of the applied methodology? This question is not strictly scientific but rather technical and definentely not an easy one to answer; however, it is important, as it touches on how new techniques might enhance our ability to study variability rather than simply verify existing results.

10. Section 5.5.2 should be modified in light of my previous comment No. 6.
11. The summary and conclusions should also be adjusted accordingly.
12. The authors provide light curves in energy bands that are never really discussed in the text.



==> xmm_catalog.csv <==
1,275,-99,J172005+6556.2,-99,260.02274,65.93719,-99,-99,N,-99,-99,34
2,283,-99,J172019+6550.4,-99,260.08170,65.84031,-99,-99,N,2.20e-01,1.00e+00,21
3,-99,193,J172020+6546.2,-99,260.08680,65.77039,-99,-99,N,-99,-99,33
4,236,-99,J172021+6549.3,-99,260.09048,65.82209,-99,-99,N,-99,-99,50
5,262,-99,J172021+6556.9,-99,260.09131,65.94845,-99,-99,N,4.61e-01,2.76e-01,37
6,-99,57,J172023+6545.5,100,260.09900,65.75884,-99,-99,N,-99,-99,46
7,-99,202,J172026+6548.2,-99,260.10871,65.80489,-99,-99,N,1.00e+00,6.42e-02,41
8,254,-99,J172027+6555.3,-99,260.11308,65.92297,-99,-99,N,4.28e-01,1.00e+00,23
9,264,-99,J172027+6559.7,-99,260.11441,65.99651,-99,-99,N,6.34e-01,3.07e-01,43
10,52,69,J172032+6553.3,99,260.13590,65.88961,1.4216,-99,Q,1.19e-01,7.69e-01,240
11,-99,66,J172032+6545.2,-99,260.13724,65.75434,-99,-99,N,-99,-99,124
12,281,-99,J172033+6558.7,-99,260.14013,65.97860,-99,-99,N,5.39e-01,9.24e-01,50
13,-99,270,J172033+6539.2,-99,260.14122,65.65412,-99,-99,N,-99,-99,15
14,93,-99,J172034+6554.6,-99,260.14496,65.91116,-99,-99,N,9.95e-01,6.39e-01,43
15,-99,84,J172035+6540.5,-99,260.14623,65.67591,-99,-99,N,-99,-99,32
16,-99,162,J172036+6552.2,-99,260.15211,65.87007,-99,-99,N,1.00e+00,8.43e-01,47
17,-99,85,J172037+6537.4,-99,260.15454,65.62342,-99,-99,N,-99,-99,18
18,-99,131,J172038+6541.0,-99,260.15997,65.68362,-99,-99,N,-99,-99,20
19,188,-99,J172039+6547.7,-99,260.16260,65.79579,-99,-99,N,2.84e-01,1.00e+00,36
20,-99,266,J172039+6549.9,-99,260.16387,65.83187,-99,-99,N,9.98e-01,6.09e-01,58
21,235,-99,J172039+6601.7,-99,260.16625,66.02877,-99,-99,N,-99,-99,38
22,234,-99,J172040+6601.1,-99,260.17043,66.01848,-99,-99,N,4.06e-01,6.88e-01,43
23,194,-99,J172041+6558.1,-99,260.17155,65.96866,2.1878,-99,Q,6.54e-01,7.55e-01,77
24,-99,221,J172041+6541.8,-99,260.17251,65.69671,-99,-99,N,-99,-99,30
25,209,250,J172041+6546.4,-99,260.17271,65.77426,0.1715,-99,G,8.88e-01,9.39e-01,73
26,-99,216,J172041+6539.8,-99,260.17330,65.66393,-99,-99,N,-99,-99,31
27,103,-99,J172041+6555.6,-99,260.17456,65.92773,-99,-99,S,1.55e-01,1.00e+00,36
28,-99,200,J172042+6544.0,-99,260.17535,65.73350,-99,-99,N,7.59e-01,6.76e-01,28
29,176,-99,J172042+6557.0,-99,260.17866,65.95004,-99,-99,N,8.60e-01,7.27e-01,74
30,120,-99,J172043+6553.3,-99,260.18232,65.88905,-99,-99,N,5.22e-01,9.64e-01,53
31,-99,273,J172046+6538.2,109,260.19577,65.63765,-99,-99,N,-99,-99,58
32,-99,249,J172047+6550.3,-99,260.19677,65.83887,-99,-99,N,9.42e-01,9.63e-01,54
33,-99,237,J172047+6549.4,-99,260.19705,65.82444,-99,-99,N,9.99e-01,5.59e-01,51
34,257,-99,J172047+6545.8,-99,260.19925,65.76395,-99,-99,N,1.00e+00,7.68e-01,42
35,15,-99,J172048+6559.8,-99,260.20308,65.99749,0.4166,-99,G,3.73e-03,3.93e-01,351
36,98,-99,J172049+6552.0,-99,260.20494,65.86735,-99,-99,N,7.80e-01,8.33e-01,76
37,104,-99,J172052+6600.5,-99,260.21781,66.00882,0.4965,-99,G,9.62e-01,5.55e-01,85
38,-99,174,J172052+6538.0,-99,260.21829,65.63360,-99,-99,N,-99,-99,25
39,80,-99,J172053+6558.5,-99,260.22118,65.97569,1.6178,-99,Q,3.73e-01,7.45e-01,127
40,160,-99,J172053+6554.8,-99,260.22325,65.91438,-99,-99,N,9.28e-01,8.29e-01,63
41,-99,97,J172053+6544.1,-99,260.22340,65.73513,-99,-99,N,7.99e-01,5.86e-01,32
42,44,261,J172053+6549.6,-99,260.22410,65.82769,-99,-99,S,2.65e-01,1.00e+00,184
43,-99,248,J172053+6543.8,-99,260.22445,65.73118,-99,-99,N,4.43e-01,7.13e-01,46
44,144,70,J172054+6552.8,-99,260.22682,65.88161,0.0040,-99,G,9.90e-01,9.99e-01,175
45,251,-99,J172055+6548.3,-99,260.23306,65.80566,-99,-99,N,6.44e-01,9.99e-01,36
46,263,-99,J172057+6600.0,-99,260.23780,66.00019,-99,-99,N,9.45e-01,2.33e-01,62
47,258,-99,J172057+6549.2,-99,260.23803,65.82065,-99,-99,N,9.80e-01,9.82e-01,51
48,-99,110,J172057+6549.0,-99,260.23914,65.81689,-99,-99,N,9.94e-01,6.79e-01,61
49,140,78,J172058+6545.5,-99,260.24487,65.75975,-99,-99,N,9.86e-01,9.72e-01,177
50,-99,102,J172058+6552.9,-99,260.24516,65.88195,-99,-99,N,9.98e-01,3.54e-01,69
51,43,37,J172059+6544.9,83,260.24731,65.74912,2.2517,-99,Q,4.01e-01,8.28e-01,476
52,102,72,J172100+6551.6,-99,260.25231,65.86155,0.7312,-99,Q,7.06e-01,9.11e-01,265
53,-99,107,J172102+6544.3,-99,260.25834,65.73932,-99,-99,N,5.95e-01,9.65e-01,42
54,-99,145,J172102+6552.8,-99,260.26024,65.88010,-99,-99,N,9.51e-01,8.24e-01,78
55,-99,63,J172102+6540.7,107,260.26033,65.67935,-99,-99,N,6.00e-01,4.19e-01,241
56,276,-99,J172102+6603.4,-99,260.26059,66.05764,-99,-99,N,-99,-99,39
57,196,-99,J172102+6557.1,-99,260.26182,65.95219,-99,-99,N,9.38e-01,5.73e-01,63
58,217,-99,J172103+6552.3,-99,260.26666,65.87277,-99,-99,N,9.98e-01,8.06e-01,51
59,-99,244,J172104+6542.5,-99,260.26754,65.70956,-99,0.34,N,5.78e-01,9.37e-01,34
60,-99,217,J172104+6538.6,-99,260.26756,65.64465,-99,-99,N,4.27e-01,-99,31
61,-99,259,J172105+6537.0,-99,260.27231,65.61796,-99,-99,N,-99,-99,23
62,152,-99,J172105+6554.4,-99,260.27358,65.90684,-99,-99,N,9.98e-01,5.69e-01,49
63,-99,51,J172106+6548.0,-99,260.27812,65.80048,-99,-99,N,7.74e-01,9.99e-01,46
64,-99,211,J172108+6555.2,-99,260.28361,65.92151,-99,0.39,N,9.13e-01,6.48e-01,60
65,157,-99,J172108+6602.4,-99,260.28504,66.04101,-99,-99,N,5.25e-01,7.55e-01,104
66,-99,94,J172108+6547.1,-99,260.28615,65.78602,-99,0.35,N,9.66e-01,9.01e-01,45
67,200,-99,J172109+6602.0,-99,260.28769,66.03385,0.2712,-99,G,6.84e-01,7.93e-02,81
68,16,17,J172109+6544.0,103,260.29119,65.73348,1.1250,-99,Q,7.91e-02,6.19e-01,957
69,-99,179,J172110+6537.0,-99,260.29224,65.61752,-99,-99,N,-99,-99,20
70,119,-99,J172110+6556.3,-99,260.29253,65.93937,-99,-99,N,6.40e-01,9.65e-01,107
71,-99,239,J172110+6556.4,-99,260.29421,65.94120,-99,-99,Q,6.22e-01,9.23e-01,76
72,223,-99,J172111+6548.5,-99,260.29599,65.80949,-99,-99,N,9.80e-01,9.99e-01,50
73,123,-99,J172113+6554.4,-99,260.30509,65.90814,-99,-99,N,9.27e-01,9.77e-01,45
74,105,133,J172113+6548.1,-99,260.30515,65.80202,0.7037,-99,G,7.91e-01,9.76e-01,167
75,-99,177,J172116+6540.9,-99,260.32080,65.68167,-99,-99,N,5.60e-01,8.02e-01,92
76,106,126,J172117+6545.2,-99,260.32093,65.75434,-99,-99,N,4.02e-01,9.45e-01,129
77,246,-99,J172117+6544.6,-99,260.32370,65.74385,-99,-99,N,8.90e-01,9.26e-01,53
78,170,-99,J172118+6602.2,-99,260.32833,66.03812,-99,-99,N,4.83e-01,4.83e-01,102
79,78,182,J172118+6547.5,-99,260.32849,65.79276,0.3749,-99,G,6.64e-01,9.32e-01,245
80,185,-99,J172118+6541.5,-99,260.32903,65.69266,-99,-99,N,9.17e-01,8.26e-01,25
81,132,16,J172118+6545.8,-99,260.32911,65.76384,0.0090,-99,G,9.92e-01,9.32e-01,106
82,-99,183,J172119+6544.1,-99,260.33031,65.73633,-99,-99,N,1.00e+00,9.73e-01,39
83,145,251,J172119+6549.1,-99,260.33187,65.81939,-99,-99,N,4.26e-01,9.70e-01,117
84,-99,105,J172119+6548.0,-99,260.33195,65.80134,-99,-99,N,7.57e-01,7.77e-01,102
85,207,-99,J172119+6547.8,-99,260.33304,65.79742,-99,-99,N,6.64e-01,9.93e-01,34
86,182,-99,J172120+6556.1,-99,260.33527,65.93622,0.0030,-99,G,6.14e-01,9.47e-01,60
87,211,-99,J172120+6557.9,-99,260.33737,65.96513,-99,-99,N,6.16e-01,9.79e-01,40
88,-99,165,J172121+6547.6,-99,260.33874,65.79390,-99,0.47,N,9.23e-01,9.53e-01,82
89,-99,34,J172122+6537.7,-99,260.34464,65.62873,-99,-99,N,3.60e-03,3.13e-01,205
90,268,-99,J172123+6557.3,-99,260.34622,65.95562,-99,-99,N,9.08e-01,9.13e-01,57
91,-99,153,J172125+6547.6,-99,260.35774,65.79351,-99,-99,N,8.76e-01,8.61e-01,46
92,-99,155,J172127+6545.3,-99,260.36330,65.75548,-99,-99,N,9.92e-01,7.80e-01,42
93,-99,277,J172127+6548.0,-99,260.36362,65.80051,-99,-99,N,8.36e-01,9.99e-01,40
94,284,-99,J172128+6548.4,-99,260.36923,65.80692,-99,-99,N,9.79e-01,9.60e-01,36
95,50,98,J172129+6553.8,-99,260.37108,65.89732,-99,-99,N,9.34e-01,1.67e-01,292
96,241,-99,J172129+6605.4,-99,260.37303,66.09088,-99,-99,N,-99,-99,45
97,148,-99,J172130+6559.3,-99,260.37546,65.98937,-99,-99,N,9.75e-01,4.33e-01,40
98,-99,269,J172130+6535.0,-99,260.37744,65.58356,-99,-99,N,-99,-99,22
99,163,-99,J172132+6558.4,-99,260.38713,65.97468,-99,-99,N,9.70e-01,9.95e-01,57
100,247,-99,J172136+6601.8,-99,260.40166,66.03059,-99,-99,N,7.65e-01,2.43e-01,59
101,278,-99,J172136+6553.7,-99,260.40182,65.89567,-99,-99,N,1.00e+00,6.55e-01,37
102,-99,149,J172136+6557.4,-99,260.40383,65.95687,-99,-99,N,1.00e+00,9.00e-01,67
103,-99,228,J172137+6546.9,-99,260.40532,65.78197,-99,-99,N,9.90e-01,8.27e-01,46
104,82,-99,J172137+6545.1,-99,260.40652,65.75288,-99,-99,N,5.51e-01,7.56e-01,68
105,94,-99,J172139+6605.8,-99,260.41409,66.09740,1.6547,-99,Q,2.98e-01,6.88e-01,107
106,231,-99,J172140+6554.4,-99,260.41968,65.90821,-99,-99,N,9.92e-01,5.86e-01,35
107,272,-99,J172141+6556.9,-99,260.42296,65.94982,-99,-99,N,1.00e+00,8.60e-01,44
108,3,7,J172142+6555.2,7,260.42658,65.92039,0.5233,-99,Q,7.05e-03,9.28e-01,1994
109,118,-99,J172143+6554.2,-99,260.43048,65.90494,-99,-99,N,8.23e-01,4.61e-01,70
110,-99,73,J172143+6543.1,-99,260.43141,65.71939,-99,-99,G,8.66e-01,9.73e-01,96
111,2,5,J172143+6546.0,21,260.43200,65.76756,0.7813,-99,Q,1.70e-13,4.87e-02,3252
112,45,180,J172143+6600.6,-99,260.43208,66.01057,-99,-99,N,1.43e-01,7.37e-01,172
113,101,-99,J172144+6543.1,-99,260.43550,65.71912,0.9777,-99,G,5.72e-01,9.84e-01,66
114,-99,187,J172144+6558.0,-99,260.43646,65.96769,-99,-99,N,8.58e-01,9.57e-01,125
115,46,-99,J172145+6558.1,-99,260.43904,65.96955,1.4308,-99,Q,6.41e-01,9.48e-01,122
116,-99,223,J172145+6558.2,-99,260.44091,65.97079,-99,-99,N,5.05e-01,7.50e-01,50
117,166,-99,J172145+6548.6,-99,260.44163,65.81023,0.0023,-99,G,9.93e-01,9.88e-01,42
118,-99,135,J172146+6551.8,-99,260.44484,65.86431,-99,-99,N,1.00e+00,9.62e-01,43
119,243,-99,J172147+6558.7,-99,260.44824,65.97950,-99,-99,N,1.00e+00,7.83e-01,47
120,-99,263,J172147+6541.6,-99,260.44856,65.69375,-99,0.54,N,7.53e-01,9.97e-01,61
121,-99,36,J172147+6604.8,-99,260.44974,66.08036,-99,-99,N,5.44e-02,7.60e-01,146
122,73,-99,J172148+6550.2,10,260.45078,65.83791,-99,-99,N,9.64e-01,3.88e-01,73
123,-99,117,J172148+6545.6,-99,260.45224,65.76108,-99,-99,N,9.48e-01,7.52e-01,35
124,-99,156,J172148+6551.4,-99,260.45270,65.85749,-99,-99,N,3.99e-01,9.64e-01,39
125,135,61,J172148+6601.2,-99,260.45272,66.02130,0.1400,-99,G,9.32e-01,5.60e-01,122
126,-99,14,J172149+6550.3,-99,260.45460,65.83862,-99,-99,N,6.96e-01,8.69e-01,48
127,139,53,J172149+6559.8,70,260.45648,65.99708,-99,-99,N,9.99e-01,1.70e-01,204
128,228,-99,J172150+6556.4,-99,260.45851,65.94002,-99,-99,N,9.99e-01,5.06e-01,32
129,26,67,J172151+6552.5,34,260.46257,65.87610,-99,-99,N,2.84e-02,2.66e-01,288
130,178,-99,J172151+6600.5,-99,260.46456,66.00947,-99,-99,N,7.31e-01,9.17e-01,62
131,6,86,J172151+6604.8,-99,260.46602,66.08039,0.9130,-99,Q,6.52e-01,4.65e-01,1074
132,216,-99,J172152+6545.8,-99,260.46780,65.76336,-99,-99,N,9.02e-01,1.00e+00,43
133,74,-99,J172153+6603.3,-99,260.47143,66.05614,-99,-99,N,5.03e-01,5.19e-01,85
134,34,203,J172153+6555.8,29,260.47189,65.93164,0.2699,-99,G,2.41e-01,8.93e-01,384
135,85,-99,J172153+6541.0,-99,260.47344,65.68403,-99,-99,S,1.35e-01,9.99e-01,81
136,-99,125,J172153+6556.1,-99,260.47421,65.93661,-99,-99,N,7.46e-01,7.21e-01,51
137,40,52,J172155+6544.3,-99,260.48163,65.73922,-99,-99,N,4.46e-01,8.61e-01,300
138,267,-99,J172156+6605.8,-99,260.48406,66.09750,-99,-99,N,1.00e+00,8.18e-01,46
139,165,-99,J172156+6554.5,40,260.48524,65.90842,-99,-99,N,4.40e-01,9.62e-01,64
140,-99,96,J172156+6559.4,-99,260.48601,65.99061,-99,-99,N,9.74e-01,9.85e-01,36
141,131,-99,J172157+6555.2,-99,260.48805,65.92002,0.2800,-99,G,8.74e-01,9.91e-01,49
142,-99,233,J172158+6544.1,22,260.49370,65.73568,-99,-99,N,8.93e-01,9.45e-01,37
143,33,46,J172159+6550.3,-99,260.49688,65.83949,-99,-99,N,4.68e-01,8.08e-01,364
144,112,124,J172159+6554.5,40,260.49850,65.90995,-99,-99,G,4.66e-01,9.10e-01,205
145,71,246,J172159+6550.0,-99,260.49972,65.83346,-99,-99,G,3.12e-01,9.92e-01,190
146,206,-99,J172201+6602.5,-99,260.50424,66.04201,-99,-99,N,1.00e+00,3.04e-01,37
147,221,118,J172201+6546.1,-99,260.50571,65.76848,-99,-99,N,5.95e-01,8.75e-01,131
148,28,38,J172201+6544.0,22,260.50734,65.73407,-99,-99,G,4.07e-02,6.87e-01,521
149,173,-99,J172203+6547.2,-99,260.51603,65.78767,-99,-99,N,1.00e+00,8.95e-01,39
150,113,-99,J172204+6601.2,-99,260.51874,66.02086,-99,-99,N,9.73e-01,4.41e-01,63
151,-99,129,J172204+6604.1,-99,260.52001,66.06879,-99,-99,N,8.27e-01,2.97e-01,42
152,-99,178,J172205+6555.1,-99,260.52415,65.91893,-99,-99,N,9.00e-01,9.99e-01,52
153,72,-99,J172205+6604.1,-99,260.52422,66.06981,-99,-99,N,9.84e-01,5.41e-01,115
154,37,47,J172205+6557.2,28,260.52446,65.95491,-99,-99,N,6.19e-01,8.86e-01,354
155,-99,175,J172206+6555.4,-99,260.52758,65.92450,-99,0.39,N,3.76e-01,9.97e-01,120
156,90,-99,J172207+6555.3,-99,260.52934,65.92272,-99,-99,N,2.97e-01,9.19e-01,70
157,-99,185,J172208+6535.1,-99,260.53342,65.58542,-99,-99,N,6.42e-01,9.82e-02,31
158,273,-99,J172208+6551.3,-99,260.53407,65.85633,-99,-99,N,9.93e-01,7.67e-01,30
159,213,-99,J172208+6559.3,-99,260.53452,65.98851,-99,-99,N,9.07e-01,9.63e-01,50
160,-99,103,J172208+6545.2,12,260.53572,65.75480,-99,-99,N,9.97e-01,9.66e-01,47
161,117,82,J172208+6557.0,71,260.53648,65.95028,-99,-99,N,9.69e-01,2.47e-01,268
162,62,234,J172208+6553.6,-99,260.53665,65.89417,-99,-99,N,8.09e-01,9.05e-01,166
163,56,68,J172208+6547.7,36,260.53710,65.79518,2.2508,-99,Q,2.05e-01,9.59e-01,352
164,18,32,J172208+6554.9,98,260.53720,65.91661,-99,-99,N,5.40e-01,5.80e-01,538
165,-99,90,J172209+6549.6,-99,260.53848,65.82712,-99,1.24,N,9.99e-01,7.27e-01,40
166,177,83,J172209+6541.0,-99,260.54108,65.68467,1.9072,-99,Q,1.23e-01,7.06e-01,193
167,219,-99,J172210+6545.1,-99,260.54255,65.75193,-99,-99,N,9.25e-01,9.94e-01,45
168,-99,208,J172210+6536.1,-99,260.54459,65.60302,-99,-99,N,3.66e-01,9.88e-01,54
169,-99,10,J172211+6545.0,-99,260.54650,65.75141,-99,-99,N,9.73e-01,9.83e-01,44
170,181,-99,J172211+6556.5,56,260.54947,65.94302,-99,-99,N,1.00e+00,8.39e-01,46
171,162,-99,J172211+6555.6,-99,260.54956,65.92747,0.5832,-99,G,9.16e-01,9.50e-01,64
172,240,-99,J172211+6553.2,32,260.54995,65.88802,-99,-99,N,9.82e-01,4.57e-01,32
173,232,-99,J172212+6548.7,-99,260.55195,65.81329,-99,-99,N,9.12e-01,9.98e-01,39
174,27,-99,J172212+6601.6,-99,260.55228,66.02718,0.4968,-99,Q,3.10e-01,4.33e-01,159
175,-99,240,J172212+6555.5,-99,260.55296,65.92528,-99,-99,N,8.77e-01,9.98e-01,65
176,242,-99,J172212+6601.0,-99,260.55305,66.01764,0.5886,-99,G,5.51e-01,9.11e-01,50
177,190,-99,J172212+6538.8,-99,260.55380,65.64800,-99,-99,N,9.94e-01,7.35e-01,44
178,261,-99,J172213+6555.4,-99,260.55572,65.92406,-99,-99,N,8.92e-01,1.00e+00,36
179,-99,151,J172213+6601.0,-99,260.55678,66.01717,-99,0.48,N,5.36e-01,3.57e-01,90
180,230,-99,J172213+6554.4,-99,260.55687,65.90754,-99,-99,N,9.29e-01,9.35e-01,34
181,122,-99,J172215+6604.0,-99,260.56469,66.06693,-99,-99,N,7.76e-01,7.42e-01,106
182,191,-99,J172215+6553.5,-99,260.56543,65.89332,-99,-99,N,1.00e+00,6.98e-01,31
183,134,-99,J172216+6557.1,56,260.56864,65.95296,-99,0.47,N,8.64e-01,9.52e-01,67
184,77,77,J172217+6538.5,-99,260.57141,65.64297,-99,-99,N,2.90e-01,4.00e-01,169
185,-99,101,J172217+6540.1,-99,260.57209,65.66883,-99,-99,N,9.99e-01,8.66e-01,39
186,-99,278,J172217+6541.6,-99,260.57354,65.69425,-99,-99,N,1.00e+00,8.60e-01,34
187,218,-99,J172217+6552.6,-99,260.57431,65.87692,0.5989,-99,G,9.54e-01,9.58e-01,46
188,83,245,J172217+6600.0,-99,260.57447,66.00075,-99,-99,N,4.50e-01,9.46e-01,128
189,22,88,J172218+6600.5,-99,260.57632,66.00975,0.4966,-99,Q,7.50e-01,7.90e-01,481
190,158,-99,J172218+6539.0,-99,260.57826,65.65064,-99,-99,N,1.00e+00,6.03e-01,39
191,256,-99,J172218+6553.6,-99,260.57840,65.89459,0.2200,-99,G,9.95e-01,7.96e-01,40
192,108,134,J172218+6546.0,-99,260.57875,65.76796,-99,-99,G,5.99e-01,7.36e-01,116
193,66,49,J172219+6544.2,13,260.58053,65.73792,1.0190,-99,Q,3.19e-02,5.62e-01,318
194,21,81,J172220+6545.2,-99,260.58385,65.75477,-99,-99,N,2.37e-03,5.55e-01,497
195,-99,143,J172221+6542.4,-99,260.59046,65.70669,-99,-99,N,9.04e-01,9.06e-01,49
196,-99,231,J172223+6604.6,-99,260.59665,66.07719,-99,-99,N,5.23e-01,4.10e-01,32
197,-99,227,J172223+6535.9,-99,260.59924,65.59835,-99,-99,N,1.00e+00,7.14e-01,29
198,-99,254,J172224+6554.8,-99,260.60099,65.91423,-99,-99,N,9.75e-01,8.97e-01,46
199,250,-99,J172224+6554.9,-99,260.60156,65.91579,-99,-99,N,7.90e-01,9.95e-01,49
200,53,87,J172224+6545.4,-99,260.60350,65.75705,1.9486,-99,Q,6.26e-01,9.41e-01,219
201,280,-99,J172225+6548.2,-99,260.60423,65.80356,-99,-99,N,9.81e-01,8.88e-01,58
202,237,-99,J172225+6606.0,-99,260.60503,66.10123,-99,-99,N,8.01e-01,9.05e-01,63
203,-99,242,J172226+6554.6,-99,260.60998,65.91156,-99,-99,N,1.00e+00,9.31e-01,49
204,168,-99,J172227+6557.8,-99,260.61449,65.96432,-99,-99,N,3.09e-01,9.22e-01,53
205,171,-99,J172229+6601.8,-99,260.62283,66.03087,0.5901,-99,G,9.90e-01,4.31e-01,35
206,286,-99,J172229+6604.9,-99,260.62283,66.08322,-99,-99,N,9.94e-01,6.52e-01,60
207,60,-99,J172229+6558.7,25,260.62403,65.97857,-99,-99,S,9.15e-01,6.64e-02,118
208,97,115,J172229+6555.1,30,260.62427,65.91998,-99,-99,N,7.38e-01,8.07e-01,154
209,23,114,J172231+6602.7,-99,260.63322,66.04645,0.1682,-99,G,1.33e-01,7.08e-01,285
210,253,-99,J172232+6554.4,-99,260.63427,65.90680,-99,-99,N,9.98e-01,9.31e-01,46
211,-99,138,J172232+6538.0,-99,260.63564,65.63376,-99,-99,N,7.08e-01,9.53e-01,38
212,220,-99,J172232+6547.6,-99,260.63689,65.79417,-99,-99,N,8.61e-01,8.97e-01,47
213,5,11,J172233+6550.6,16,260.63987,65.84489,1.3369,-99,Q,2.20e-03,1.28e-04,1796
214,-99,113,J172235+6602.7,-99,260.64988,66.04536,-99,-99,N,9.94e-01,6.71e-01,55
215,100,121,J172236+6552.2,-99,260.65013,65.87075,-99,-99,N,8.98e-01,7.57e-01,198
216,-99,210,J172236+6555.8,-99,260.65165,65.93141,-99,-99,G,1.00e+00,6.95e-01,43
217,238,-99,J172238+6604.2,-99,260.65844,66.07126,-99,-99,N,9.96e-01,6.48e-01,48
218,47,31,J172238+6555.7,6,260.66056,65.92911,-99,-99,N,1.00e+00,1.10e-01,205
219,-99,91,J172238+6549.6,-99,260.66187,65.82826,-99,-99,N,8.17e-01,9.25e-01,35
220,121,169,J172239+6543.7,-99,260.66524,65.72908,-99,-99,N,3.13e-01,1.82e-01,207
221,183,-99,J172240+6554.4,-99,260.66933,65.90773,-99,-99,N,9.35e-01,9.94e-01,62
222,17,3,J172241+6542.6,23,260.67174,65.71137,0.1791,-99,G,9.97e-01,1.65e-09,1019
223,39,-99,J172241+6604.6,-99,260.67246,66.07807,-99,-99,N,1.34e-01,8.57e-01,124
224,197,-99,J172242+6546.1,-99,260.67806,65.76849,-99,-99,N,1.00e+00,7.00e-01,34
225,214,-99,J172242+6550.0,-99,260.67910,65.83468,-99,-99,N,9.99e-01,6.01e-01,45
226,114,194,J172245+6549.7,-99,260.68925,65.82940,0.4991,-99,G,8.64e-01,9.57e-01,150
227,49,15,J172245+6544.2,3,260.69051,65.73788,-99,-99,N,6.04e-01,3.41e-01,342
228,142,-99,J172246+6557.9,-99,260.69262,65.96649,-99,-99,N,7.98e-01,9.90e-01,36
229,69,50,J172246+6548.3,44,260.69321,65.80515,-99,-99,N,1.27e-01,2.65e-01,253
230,167,-99,J172246+6545.2,-99,260.69400,65.75349,-99,-99,N,9.82e-01,8.58e-01,52
231,-99,206,J172246+6535.7,-99,260.69568,65.59641,-99,-99,N,7.37e-01,1.00e+00,33
232,-99,238,J172247+6533.6,-99,260.69838,65.56115,-99,-99,N,-99,-99,34
233,35,29,J172247+6546.6,112,260.69845,65.77779,-99,-99,N,6.32e-01,7.21e-01,406
234,136,-99,J172248+6549.5,-99,260.70082,65.82546,0.4740,-99,G,7.66e-01,9.91e-01,40
235,84,168,J172248+6548.7,-99,260.70237,65.81276,-99,-99,N,5.68e-01,7.61e-01,141
236,260,-99,J172249+6553.9,-99,260.70477,65.89850,-99,-99,N,9.59e-01,8.72e-01,34
237,193,21,J172249+6553.4,76,260.70495,65.89071,0.0011,-99,G,7.70e-01,9.74e-01,123
238,-99,76,J172249+6550.2,78,260.70814,65.83824,-99,1.46,N,9.93e-01,4.64e-01,55
239,186,252,J172250+6557.7,-99,260.71163,65.96191,-99,-99,N,9.10e-01,9.99e-01,80
240,147,-99,J172251+6558.2,-99,260.71323,65.97126,-99,-99,N,9.93e-01,6.99e-01,56
241,99,60,J172251+6600.6,48,260.71529,66.01079,-99,-99,N,7.88e-01,9.59e-01,227
242,107,24,J172251+6547.5,-99,260.71649,65.79297,-99,-99,N,6.08e-02,9.31e-01,300
243,244,-99,J172252+6541.1,-99,260.71688,65.68580,-99,-99,N,9.25e-01,1.00e+00,54
244,202,-99,J172252+6604.9,-99,260.71794,66.08178,-99,-99,N,6.20e-01,9.61e-01,49
245,125,-99,J172252+6543.7,-99,260.71849,65.72888,-99,-99,N,2.90e-01,1.00e+00,50
246,-99,75,J172253+6541.0,-99,260.72096,65.68452,-99,-99,Q,4.01e-01,6.33e-01,153
247,138,-99,J172253+6553.5,33,260.72138,65.89284,-99,-99,N,8.43e-01,9.01e-01,67
248,42,212,J172253+6541.9,60,260.72356,65.69895,-99,0.44,N,8.46e-01,7.76e-01,202
249,-99,192,J172253+6539.2,-99,260.72393,65.65458,-99,-99,N,9.62e-01,9.37e-01,62
250,282,-99,J172253+6554.8,-99,260.72401,65.91452,-99,-99,N,9.28e-01,7.01e-01,39
251,110,275,J172253+6542.3,-99,260.72449,65.70624,-99,-99,S,6.29e-01,9.95e-01,180
252,-99,80,J172254+6548.0,-99,260.72838,65.80121,-99,0.35,N,8.11e-01,9.71e-01,148
253,201,-99,J172255+6547.9,-99,260.73029,65.79879,-99,-99,N,6.69e-01,9.93e-01,52
254,32,39,J172255+6553.4,33,260.73196,65.89016,0.6007,-99,Q,8.19e-01,9.50e-01,382
255,-99,116,J172255+6542.1,-99,260.73288,65.70232,-99,-99,N,9.48e-01,9.89e-01,112
256,-99,184,J172256+6544.8,-99,260.73366,65.74779,-99,0.84,N,1.00e+00,6.39e-01,47
257,-99,265,J172257+6541.0,-99,260.73832,65.68419,-99,-99,N,7.45e-01,9.41e-01,39
258,133,-99,J172257+6542.1,-99,260.73857,65.70237,-99,-99,N,9.32e-01,9.45e-01,66
259,115,-99,J172257+6542.4,-99,260.74009,65.70719,0.1582,-99,G,9.17e-01,8.95e-01,60
260,203,-99,J172257+6554.3,15,260.74060,65.90585,-99,-99,N,9.43e-01,8.39e-01,48
261,-99,139,J172258+6605.0,-99,260.74179,66.08402,-99,-99,N,3.25e-01,9.36e-01,24
262,233,-99,J172258+6604.8,-99,260.74291,66.08048,0.2935,-99,G,7.34e-01,7.33e-01,78
263,-99,161,J172258+6537.9,-99,260.74458,65.63216,-99,-99,N,7.03e-01,9.65e-01,126
264,96,132,J172259+6558.7,-99,260.74669,65.97888,-99,-99,N,7.72e-01,8.75e-01,141
265,-99,181,J172259+6547.5,-99,260.74911,65.79175,-99,1.06,N,2.44e-01,7.52e-01,193
266,10,27,J172300+6554.6,15,260.75260,65.91031,-99,-99,N,6.61e-02,6.94e-01,649
267,88,-99,J172301+6605.0,-99,260.75550,66.08405,-99,-99,N,7.23e-01,2.20e-01,102
268,146,-99,J172301+6549.1,-99,260.75613,65.81857,0.0001,-99,G,3.11e-01,9.79e-01,86
269,179,13,J172301+6548.0,-99,260.75788,65.80040,0.1792,-99,G,8.11e-01,9.78e-01,106
270,24,74,J172302+6541.4,105,260.75950,65.69061,2.1507,-99,Q,2.22e-01,2.07e-01,307
271,81,-99,J172303+6557.5,-99,260.76422,65.95892,-99,-99,N,7.39e-01,9.91e-01,83
272,215,-99,J172303+6602.3,-99,260.76573,66.03839,-99,-99,N,9.67e-01,9.51e-01,58
273,65,-99,J172304+6546.7,52,260.76844,65.77948,-99,-99,N,7.23e-01,7.58e-01,77
274,87,-99,J172305+6547.5,-99,260.77125,65.79168,-99,-99,N,7.84e-01,7.57e-01,70
275,-99,204,J172305+6602.1,-99,260.77397,66.03614,-99,-99,N,7.82e-01,8.83e-01,62
276,-99,25,J172305+6603.5,-99,260.77421,66.05943,-99,0.32,N,8.36e-01,9.51e-01,46
277,76,-99,J172306+6552.5,35,260.77505,65.87582,-99,-99,N,4.87e-01,9.88e-01,79
278,-99,128,J172306+6548.7,-99,260.77586,65.81293,-99,1.81,N,9.35e-01,9.66e-01,49
279,13,9,J172306+6551.3,19,260.77701,65.85518,0.8846,-99,Q,7.16e-01,1.60e-01,572
280,198,-99,J172306+6602.0,-99,260.77843,66.03480,-99,-99,N,9.50e-01,7.57e-01,61
281,54,45,J172306+6546.4,52,260.77880,65.77399,0.6339,-99,Q,3.45e-01,8.71e-01,420
282,111,142,J172307+6557.0,-99,260.78103,65.95067,-99,-99,G,5.92e-01,4.78e-01,162
283,-99,1,J172307+6547.8,-99,260.78170,65.79815,-99,-99,N,8.60e-01,7.85e-01,56
284,-99,108,J172308+6603.5,-99,260.78532,66.05931,-99,-99,N,7.20e-01,9.96e-01,40
285,68,170,J172308+6550.6,-99,260.78683,65.84394,-99,-99,N,9.36e-01,7.65e-01,126
286,63,243,J172308+6552.5,35,260.78718,65.87606,-99,-99,N,8.54e-01,6.07e-01,234
287,-99,89,J172309+6552.2,-99,260.78826,65.87163,-99,-99,N,9.17e-01,7.28e-01,108
288,29,44,J172309+6548.1,-99,260.78848,65.80275,1.6000,-99,Q,6.97e-01,3.46e-01,388
289,-99,93,J172309+6549.2,-99,260.79152,65.82082,-99,-99,N,9.23e-01,9.29e-01,82
290,155,-99,J172311+6554.9,-99,260.79891,65.91508,-99,-99,N,9.82e-01,8.80e-01,51
291,116,-99,J172312+6543.4,-99,260.80156,65.72481,-99,-99,N,9.66e-01,7.60e-01,68
292,19,235,J172312+6603.5,-99,260.80286,66.05852,0.0139,-99,G,1.78e-02,6.49e-02,372
293,67,-99,J172313+6553.0,-99,260.80642,65.88498,-99,-99,N,9.59e-01,7.75e-01,132
294,130,-99,J172313+6555.3,-99,260.80678,65.92192,-99,-99,N,9.92e-01,9.02e-01,70
295,-99,230,J172313+6540.3,-99,260.80679,65.67228,-99,-99,N,8.05e-01,9.99e-01,37
296,-99,191,J172313+6553.1,-99,260.80814,65.88652,-99,-99,N,8.95e-01,8.19e-01,158
297,149,-99,J172313+6541.7,-99,260.80818,65.69612,-99,-99,N,5.27e-01,1.00e+00,51
298,-99,55,J172314+6546.0,-99,260.80852,65.76814,-99,-99,N,1.00e+00,4.68e-01,50
299,1,2,J172314+6547.7,9,260.80910,65.79614,1.4411,-99,Q,8.05e-08,1.43e-03,10699
300,175,253,J172314+6556.1,-99,260.81212,65.93585,-99,-99,N,8.64e-01,6.71e-01,102
301,-99,157,J172315+6538.6,-99,260.81546,65.64334,-99,-99,N,6.17e-01,7.03e-01,46
302,-99,229,J172316+6550.5,-99,260.81743,65.84227,-99,-99,N,7.92e-01,8.97e-01,55
303,-99,226,J172316+6553.8,-99,260.81863,65.89779,-99,0.34,N,8.77e-01,8.81e-01,40
304,274,-99,J172316+6550.4,-99,260.82073,65.84102,-99,-99,N,9.93e-01,9.96e-01,63
305,12,8,J172317+6556.6,5,260.82413,65.94352,0.4949,-99,G,7.59e-05,6.69e-04,937
306,-99,218,J172318+6553.3,-99,260.82556,65.88899,-99,-99,N,9.99e-01,9.41e-01,45
307,195,-99,J172319+6557.9,-99,260.82957,65.96640,-99,-99,N,9.37e-01,9.81e-01,45
308,-99,54,J172320+6539.7,-99,260.83410,65.66212,-99,-99,N,9.23e-01,8.99e-01,108
309,-99,164,J172321+6536.2,-99,260.83776,65.60387,-99,0.13,N,7.44e-01,7.30e-01,31
310,-99,109,J172322+6549.6,-99,260.84197,65.82805,-99,1.61,N,9.98e-01,9.34e-01,42
311,128,-99,J172323+6601.2,-99,260.84780,66.02012,-99,-99,N,8.18e-01,9.23e-01,56
312,59,190,J172323+6558.5,-99,260.84785,65.97537,-99,-99,N,6.61e-01,9.97e-01,151
313,-99,271,J172323+6538.3,-99,260.84929,65.63964,-99,-99,N,9.48e-01,9.97e-01,37
314,248,-99,J172325+6551.2,-99,260.85748,65.85428,-99,-99,N,7.48e-01,9.98e-01,65
315,-99,215,J172326+6551.1,-99,260.85911,65.85282,-99,0.91,N,8.84e-01,9.94e-01,52
316,-99,272,J172326+6538.2,-99,260.85982,65.63776,-99,-99,N,6.73e-01,9.42e-01,105
317,8,28,J172326+6547.2,111,260.86125,65.78808,1.7855,-99,Q,7.40e-03,9.23e-01,864
318,11,35,J172328+6559.2,4,260.86706,65.98726,1.4252,-99,Q,2.39e-04,4.41e-01,664
319,225,-99,J172329+6552.1,-99,260.87153,65.86926,-99,-99,N,9.99e-01,9.11e-01,34
320,70,95,J172329+6541.9,-99,260.87216,65.69922,2.7418,-99,Q,1.66e-01,4.24e-01,218
321,124,41,J172329+6548.7,-99,260.87333,65.81302,-99,-99,N,6.61e-01,1.49e-01,215
322,41,220,J172329+6553.8,-99,260.87462,65.89672,1.1226,-99,Q,2.39e-01,7.97e-01,203
323,-99,256,J172329+6538.1,-99,260.87472,65.63573,-99,-99,N,9.73e-01,6.19e-01,34
324,58,64,J172331+6601.6,-99,260.88120,66.02738,0.5898,-99,G,9.59e-02,7.48e-01,236
325,169,104,J172333+6546.9,46,260.89100,65.78244,0.4031,-99,G,9.07e-01,7.58e-01,154
326,239,-99,J172335+6600.3,-99,260.89618,66.00666,-99,-99,N,7.59e-01,9.94e-01,46
327,14,22,J172335+6549.0,20,260.89721,65.81750,0.7791,-99,G,9.38e-04,9.91e-02,534
328,269,-99,J172335+6543.0,-99,260.89731,65.71767,-99,-99,N,9.78e-01,7.09e-01,43
329,-99,255,J172337+6539.0,-99,260.90618,65.65070,-99,-99,N,9.01e-13,9.93e-01,180
330,229,-99,J172339+6548.4,-99,260.91285,65.80804,-99,-99,N,1.00e+00,3.88e-01,35
331,109,247,J172339+6600.8,-99,260.91347,66.01473,-99,-99,N,4.50e-01,7.74e-01,119
332,226,-99,J172340+6543.6,-99,260.91720,65.72682,-99,-99,N,8.13e-01,9.12e-01,39
333,-99,205,J172341+6601.8,-99,260.92187,66.03063,-99,0.52,N,5.54e-01,6.82e-01,54
334,-99,198,J172341+6539.1,-99,260.92291,65.65243,-99,-99,N,7.53e-01,1.00e+00,38
335,89,141,J172341+6545.2,-99,260.92316,65.75393,-99,-99,G,2.84e-01,5.60e-01,183
336,127,-99,J172341+6551.9,-99,260.92338,65.86644,-99,-99,N,6.10e-01,9.79e-01,59
337,-99,122,J172341+6549.0,-99,260.92393,65.81829,-99,-99,N,9.98e-01,6.45e-01,44
338,48,-99,J172342+6601.8,-99,260.92532,66.03053,-99,-99,N,7.32e-02,6.13e-01,97
339,-99,33,J172342+6545.9,-99,260.92734,65.76557,-99,0.22,N,7.99e-01,9.68e-01,44
340,184,-99,J172343+6541.5,-99,260.93024,65.69318,-99,-99,N,8.55e-01,9.93e-01,35
341,31,257,J172343+6602.5,-99,260.93161,66.04227,-99,-99,N,4.00e-01,7.41e-01,134
342,79,65,J172343+6540.5,-99,260.93185,65.67561,1.0544,-99,Q,4.70e-02,9.85e-01,294
343,126,-99,J172343+6540.9,-99,260.93327,65.68298,-99,-99,N,3.26e-01,8.88e-01,40
344,161,-99,J172344+6553.1,-99,260.93721,65.88617,-99,-99,N,6.15e-01,9.99e-01,50
345,-99,166,J172345+6535.6,-99,260.94033,65.59483,-99,-99,N,2.34e-01,8.43e-01,59
346,-99,6,J172347+6603.0,-99,260.94628,66.05078,-99,-99,N,9.64e-01,4.33e-01,106
347,91,197,J172347+6554.4,-99,260.94769,65.90776,4.1150,-99,Q,5.24e-01,8.49e-01,266
348,-99,213,J172349+6534.1,-99,260.95485,65.56848,-99,-99,N,-99,-99,32
349,159,-99,J172349+6544.7,-99,260.95515,65.74518,0.5919,-99,G,9.12e-01,9.21e-01,54
350,55,222,J172349+6551.7,-99,260.95665,65.86309,-99,-99,N,5.95e-01,9.78e-01,141
351,137,-99,J172349+6554.4,-99,260.95697,65.90768,-99,-99,N,8.56e-01,9.53e-01,56
352,25,30,J172349+6542.9,-99,260.95815,65.71590,-99,-99,N,7.75e-01,5.05e-01,568
353,150,-99,J172349+6549.3,-99,260.95817,65.82235,-99,-99,N,9.96e-01,7.61e-01,36
354,151,-99,J172350+6602.0,-99,260.96230,66.03481,-99,-99,N,9.48e-01,6.30e-01,68
355,153,-99,J172350+6544.3,-99,260.96235,65.73834,-99,-99,N,9.95e-01,9.24e-01,59
356,7,58,J172351+6550.0,43,260.96533,65.83485,0.6726,-99,Q,2.30e-08,2.72e-01,673
357,75,79,J172351+6545.8,-99,260.96630,65.76379,-99,-99,N,8.42e-01,9.50e-01,227
358,-99,120,J172352+6543.0,86,260.96794,65.71777,-99,0.32,N,8.16e-01,9.14e-01,42
359,-99,111,J172352+6602.0,-99,260.96849,66.03440,-99,-99,N,4.44e-01,6.78e-01,52
360,259,-99,J172352+6604.9,-99,260.97014,66.08219,-99,-99,N,-99,-99,39
361,9,20,J172353+6603.0,110,260.97416,66.05023,0.7831,-99,Q,3.07e-03,6.01e-02,1069
362,129,207,J172354+6603.4,-99,260.97601,66.05711,-99,-99,N,5.90e-01,8.08e-01,97
363,-99,42,J172354+6534.3,-99,260.97660,65.57261,-99,0.48,N,-99,-99,184
364,-99,4,J172355+6600.5,-99,260.97965,66.00968,-99,-99,G,9.98e-01,9.72e-01,107
365,143,172,J172355+6542.7,-99,260.98179,65.71216,-99,-99,G,9.53e-01,9.08e-01,160
366,-99,140,J172356+6538.6,-99,260.98563,65.64473,-99,-99,N,9.46e-01,5.68e-01,39
367,141,40,J172356+6549.4,17,260.98668,65.82446,-99,-99,N,4.88e-01,9.09e-01,180
368,-99,106,J172358+6549.1,-99,260.99231,65.81963,-99,-99,N,1.00e+00,7.71e-01,44
369,212,-99,J172358+6601.9,-99,260.99268,66.03250,-99,-99,N,9.38e-01,7.84e-01,72
370,-99,130,J172358+6538.9,-99,260.99315,65.64845,-99,-99,N,1.90e-01,5.11e-01,159
371,270,-99,J172400+6604.9,-99,261.00007,66.08312,0.2712,-99,G,-99,-99,45
372,38,23,J172400+6542.1,102,261.00113,65.70211,1.6954,-99,Q,7.75e-02,7.12e-01,802
373,30,48,J172400+6557.6,-99,261.00265,65.96073,1.1927,-99,Q,3.97e-02,2.77e-01,448
374,249,-99,J172401+6543.6,-99,261.00535,65.72757,-99,-99,N,8.11e-01,1.00e+00,35
375,4,12,J172401+6600.5,1,261.00660,66.00962,0.8918,-99,Q,7.93e-04,7.92e-01,1770
376,-99,19,J172402+6538.3,91,261.00960,65.63860,-99,-99,N,7.73e-01,6.93e-01,281
377,279,-99,J172403+6552.2,-99,261.01652,65.87056,-99,-99,N,9.88e-01,9.99e-01,42
378,36,26,J172405+6550.5,8,261.02193,65.84259,-99,-99,N,6.57e-01,3.20e-01,336
379,205,43,J172407+6543.9,14,261.03328,65.73184,-99,-99,G,9.50e-01,7.96e-01,135
380,156,-99,J172408+6546.2,-99,261.03516,65.77165,-99,-99,N,8.91e-01,8.18e-01,60
381,-99,158,J172408+6535.9,-99,261.03634,65.59940,-99,-99,N,9.77e-01,8.98e-01,37
382,-99,225,J172408+6549.5,-99,261.03685,65.82599,-99,-99,G,7.92e-01,9.64e-01,50
383,-99,152,J172409+6549.6,80,261.03899,65.82798,-99,-99,N,4.24e-01,7.66e-01,120
384,-99,147,J172409+6552.1,-99,261.04011,65.86980,-99,-99,N,7.32e-01,9.76e-01,38
385,86,-99,J172410+6549.5,-99,261.04296,65.82557,-99,-99,N,4.65e-01,9.42e-01,118
386,57,71,J172410+6602.4,-99,261.04555,66.04058,-99,-99,N,4.84e-01,2.95e-01,240
387,222,-99,J172411+6556.4,-99,261.04695,65.94050,-99,-99,N,1.00e+00,8.92e-01,49
388,277,-99,J172411+6602.0,-99,261.04807,66.03468,-99,-99,N,7.28e-01,4.65e-01,46
389,-99,163,J172411+6540.1,-99,261.04974,65.66834,-99,-99,N,8.21e-01,7.41e-01,107
390,245,-99,J172412+6549.4,-99,261.05313,65.82489,-99,-99,N,9.83e-01,1.00e+00,38
391,-99,100,J172412+6543.4,-99,261.05336,65.72360,-99,-99,N,9.95e-01,9.61e-01,38
392,92,276,J172413+6555.4,-99,261.05641,65.92455,-99,-99,N,3.54e-01,8.67e-01,266
393,-99,146,J172414+6547.1,-99,261.05941,65.78544,-99,0.29,N,9.43e-01,9.89e-01,42
394,-99,160,J172414+6559.8,-99,261.06098,65.99768,-99,-99,N,9.86e-01,2.06e-01,63
395,208,-99,J172415+6543.9,-99,261.06267,65.73203,-99,-99,N,9.72e-01,9.99e-01,53
396,227,-99,J172415+6546.8,-99,261.06399,65.78113,-99,-99,N,7.40e-01,8.73e-01,38
397,51,59,J172416+6548.8,11,261.06943,65.81464,0.3759,-99,G,5.56e-01,5.36e-01,198
398,164,-99,J172416+6556.4,-99,261.06948,65.94002,-99,-99,N,6.55e-01,7.97e-01,54
399,-99,123,J172417+6556.3,-99,261.07163,65.93840,-99,-99,N,7.83e-01,8.12e-01,114
400,252,-99,J172417+6552.9,-99,261.07478,65.88187,-99,-99,N,9.94e-01,9.33e-01,50
401,204,-99,J172418+6556.0,-99,261.07791,65.93490,-99,-99,N,9.78e-01,9.85e-01,59
402,255,-99,J172419+6547.4,-99,261.08093,65.79100,-99,-99,N,1.00e+00,9.25e-01,58
403,-99,150,J172419+6547.1,-99,261.08106,65.78509,-99,0.41,N,8.96e-01,9.62e-01,37
404,187,-99,J172421+6605.5,-99,261.08941,66.09188,-99,-99,N,-99,-99,50
405,95,62,J172421+6546.8,-99,261.08952,65.78118,-99,-99,N,8.78e-01,8.72e-01,153
406,64,-99,J172421+6548.7,11,261.09036,65.81277,0.8371,-99,Q,4.96e-01,4.70e-01,116
407,-99,167,J172421+6549.0,-99,261.09043,65.81818,-99,-99,N,8.06e-01,9.74e-01,51
408,189,-99,J172426+6555.7,-99,261.11122,65.92893,-99,-99,N,8.79e-01,8.72e-01,46
409,285,-99,J172426+6542.6,-99,261.11150,65.71038,-99,-99,N,9.83e-01,9.29e-01,42
410,-99,159,J172429+6541.1,-99,261.12239,65.68626,-99,-99,N,3.38e-01,8.40e-02,77
411,-99,112,J172429+6555.6,-99,261.12433,65.92810,-99,-99,N,9.62e-01,8.46e-01,59
412,61,127,J172431+6546.7,84,261.12926,65.77892,-99,-99,N,3.94e-01,9.98e-01,211
413,-99,56,J172431+6539.9,108,261.12964,65.66646,-99,-99,N,6.27e-01,5.75e-01,258
414,266,-99,J172432+6545.6,-99,261.13741,65.76123,-99,-99,N,9.59e-01,9.97e-01,49
415,172,-99,J172434+6559.9,-99,261.14466,65.99884,-99,-99,N,5.99e-01,9.67e-01,43
416,154,186,J172435+6549.6,-99,261.14819,65.82814,0.0064,-99,G,3.57e-01,9.01e-01,147
417,-99,201,J172436+6548.5,-99,261.15080,65.80866,-99,-99,N,8.67e-01,9.69e-01,37
418,199,-99,J172436+6548.4,-99,261.15275,65.80726,-99,-99,N,3.67e-01,1.00e+00,31
419,271,-99,J172437+6547.7,-99,261.15432,65.79639,-99,-99,N,1.00e+00,8.55e-01,39
420,180,-99,J172439+6603.3,-99,261.16288,66.05642,-99,-99,N,-99,-99,41
421,-99,195,J172440+6538.8,-99,261.16801,65.64701,-99,-99,N,2.60e-02,1.00e+00,107
422,20,-99,J172441+6556.7,-99,261.17156,65.94645,-99,-99,N,3.20e-06,9.54e-01,196
423,-99,136,J172441+6542.9,-99,261.17203,65.71562,-99,0.84,N,8.64e-01,4.72e-01,36
424,-99,148,J172445+6541.0,-99,261.19028,65.68340,-99,-99,N,4.73e-01,2.48e-01,27
425,-99,268,J172446+6541.9,104,261.19330,65.69865,-99,-99,N,6.16e-01,-99,58
426,-99,154,J172446+6543.5,-99,261.19431,65.72639,-99,-99,N,8.35e-01,8.18e-01,33
427,-99,196,J172449+6542.7,-99,261.20464,65.71298,-99,-99,N,9.04e-01,3.90e-01,25
428,-99,219,J172450+6543.9,-99,261.20883,65.73298,-99,-99,N,4.57e-01,8.88e-01,65
429,224,-99,J172450+6554.8,-99,261.20948,65.91401,0.8256,-99,G,3.21e-01,9.66e-01,35
430,192,-99,J172452+6551.0,-99,261.21803,65.85159,-99,-99,N,1.00e+00,8.77e-01,50
431,-99,264,J172453+6547.5,-99,261.22486,65.79229,-99,-99,N,9.52e-01,9.88e-01,36
432,-99,92,J172454+6555.8,-99,261.22880,65.93009,-99,-99,N,1.00e+00,7.67e-01,51
433,-99,18,J172455+6543.2,106,261.22926,65.72101,-99,0.39,N,8.79e-01,4.43e-01,240
434,-99,232,J172455+6545.3,-99,261.23040,65.75640,-99,-99,N,9.03e-01,6.32e-01,36
435,-99,274,J172456+6557.1,-99,261.23526,65.95220,-99,0.51,N,8.63e-01,8.19e-01,48
436,-99,241,J172457+6556.3,-99,261.24039,65.93891,-99,-99,N,9.13e-01,4.80e-01,41
437,210,-99,J172458+6558.6,-99,261.24186,65.97797,-99,-99,N,1.25e-01,9.56e-01,46
438,-99,99,J172458+6552.9,-99,261.24465,65.88208,-99,-99,N,9.99e-01,6.04e-01,65
439,-99,214,J172459+6547.7,-99,261.24905,65.79610,-99,-99,N,7.81e-01,7.75e-01,35
440,-99,189,J172500+6549.9,-99,261.25052,65.83196,-99,-99,N,9.73e-01,9.63e-01,48
441,-99,236,J172502+6557.6,-99,261.25910,65.96095,-99,-99,N,-99,4.73e-01,34
442,174,-99,J172504+6551.8,-99,261.26847,65.86460,-99,-99,N,4.46e-01,6.06e-01,43
443,265,-99,J172509+6547.0,-99,261.28785,65.78336,-99,-99,N,-99,3.40e-01,27
444,-99,137,J172514+6554.9,-99,261.30994,65.91614,-99,-99,N,-99,6.34e-01,35
445,-99,173,J172514+6551.8,-99,261.31192,65.86386,-99,-99,N,8.54e-01,8.91e-01,47
446,-99,199,J172515+6550.9,-99,261.31269,65.84847,-99,-99,N,3.88e-01,7.93e-01,56
447,-99,119,J172516+6553.4,-99,261.31914,65.89109,-99,-99,N,8.28e-01,6.34e-01,76
448,-99,176,J172516+6549.5,-99,261.32053,65.82614,-99,-99,N,-99,7.27e-01,102
449,-99,171,J172517+6547.7,-99,261.32149,65.79612,-99,-99,N,-99,-99,45
450,-99,260,J172519+6548.0,-99,261.33156,65.80058,-99,-99,N,-99,-99,34
451,-99,267,J172519+6549.2,-99,261.33317,65.82112,-99,-99,N,-99,-99,72
452,-99,209,J172520+6552.0,-99,261.33339,65.86806,-99,-99,N,5.39e-01,-99,52
453,-99,188,J172523+6552.4,-99,261.34905,65.87416,-99,-99,N,-99,-99,102

